A Harsh Test of Far-Field Scrambling with the Habitable Zone Planet Finder and the Hobby Eberly Telescope

The Habitable zone Planet Finder (HPF) is a fiber fed precise radial velocity spectrograph at the 10 m Hobby Eberly Telescope (HET). Due to its fixed altitude design, the HET pupil changes appreciably across a track, leading to significant changes of the fiber far-field illumination. HPF's fiber scrambler is designed to suppress the impact of these illumination changes on the radial velocities -- but the residual impact on the radial velocity measurements has yet to be probed on sky. We use GJ 411, a bright early type (M2) M dwarf to probe the effects of far-field input trends due to these pupil variations on HPF radial velocities (RVs). These large changes ($\sim$ 2x) in pupil area and centroid present a harsh test of HPF's far-field scrambling. Our results show that the RVs are effectively decoupled from these extreme far-field input changes due to pupil centroid offsets, attesting to the effectiveness of the scrambler design. This experiment allows us to test the impact of these changes with large pupil variation on-sky, something we would not easily be able to do at a conventional optical telescope. While the pupil and illumination changes expected at these other telescopes are small, scaling from our results enables us to estimate and bound these effects, and show that they are controllable even for the new and next generation of RV instruments in their quest to beat down instrumental noise sources towards the goal of a few cm/s.

==> GJ411RV_Pupil.csv <==
RV,RVError,TrackNumber,Altitude,Azimuth,NormalizedPupilOffset
-3.9833989923944295,4.147304611294735,0,58.646688511310145,289.61771556528146,-0.06355990691095721
-2.7304876872136976,3.4434835712416416,0,58.321840798946546,289.63335192337036,-0.05904074616207183
-2.284132209361582,3.5060957706526663,0,57.99734276104914,289.6511982930424,-0.054375144489890906
1.8007838939262963,3.8677504788706543,0,57.672501190489434,289.6712344355016,-0.04943604156922966
-5.826044549345918,3.6887317623512654,0,57.34777340705756,289.6933786727243,-0.04433139431415452
-0.12017330425109456,3.7992620521167857,0,57.023237031029815,289.7175694038204,-0.03884520580493612
3.5422624304156805,3.197265995136947,0,56.69871795412114,289.74376660212505,-0.03333420551567072
2.218502237324418,3.6184766009611655,0,56.37418472847868,289.7719239265391,-0.027549590120002465
2.617032284186026,3.72876665174379,0,56.04978978612272,289.8019802677675,-0.021315434741039797
-0.35880565933583913,4.786405070919347,0,55.72519635166747,289.8339225217066,-0.014293179514134372
-8.176103968449791,3.313541813773852,0,55.401019954984406,289.86764534049604,-0.007807182455321404
1.5247301114803231,3.197727101589905,0,55.0765917253357,289.90317577253694,-0.0016077491280102614
-3.086918972398268,3.016768931404196,0,54.75253268534508,289.94040546597097,0.005031248788164101
1.7857000939185672,2.9927746127649297,0,54.428374241745004,289.97934832686775,0.011114832797004405
0.5157264328859223,3.117705349339849,0,54.10403700813536,290.01997983444767,0.018012336756571885
-1.3916477879669296,3.209705771124602,0,53.78059928242185,290.06212473103335,0.024736690888125665
-7.242004757551474,3.1470970648105667,0,53.4565960199337,290.1059381405635,0.030584868676825472
-6.914586523718874,3.3981014351210246,0,53.13296945729248,290.15126217696377,0.036234001159242565
-0.050084519175374605,2.9997643590622216,0,52.80940130318799,290.1981077038009,0.041649141532878305
-1.9122940684202985,3.1151479579641763,0,52.48568576075606,290.24647579766173,0.046791924455895334
0.8738576427599943,3.067790322699348,0,52.16218926913083,290.29628305772235,0.05166743347585597
3.073658554489056,3.195715402886546,0,51.83889228115366,290.34750265135165,0.056416532555242906
3.0088471021459617,3.193840030644728,0,51.51563507823983,290.40013239369057,0.06092635627814964
-3.231809497729316,3.3285972005519664,0,51.192395392189646,290.4541506862048,0.06526151515179099
-2.1361721900522994,4.692020673700863,1,48.80577760340248,69.10618450804368,0.12555882562432602
-0.13778637570723193,4.627133777306831,1,49.12782084277775,69.16956276004525,0.12453374964074408
-0.42550988155009467,4.299851776627082,1,49.45032687688201,69.23180255020335,0.1234039493685142
-3.0688475341037944,3.951019540137585,1,49.772596786729146,69.29274946191444,0.12190249898089019
3.498370161802203,3.6680674790642698,1,50.41808908719031,69.41099662953957,0.11729423586316805
1.017673735351714,3.984259837080456,1,50.740949767688114,69.46818538600759,0.11437710417506886
-4.5962939124194095,4.401786568336845,1,51.063906168849385,69.52405785101297,0.11106440282296497
-6.878404812745742,4.054791857643811,1,51.38698360008787,69.57859456301607,0.10741534242680192
1.7155502944832441,3.82616266454866,1,51.710180678801024,69.63177031840286,0.10351627479684185
-2.4654353022761843,4.1124608908620335,1,52.03338359151778,69.68354115141304,0.0993515938604681
3.8849153673013217,3.7936757325413466,1,52.356703957069385,69.73389866926975,0.0949207297688302
6.998097913169827,3.8065190574839414,1,52.680264990453956,69.78283311564158,0.09041645324577116
2.6621591112162206,3.8707344614643375,1,53.00383362215561,69.83027986938208,0.08546914238905681
2.3504787953365085,3.7291251294961305,1,53.32789393968415,69.87627753631513,0.08021584049968737
-3.1176991695249545,4.353449009194604,1,53.651446313585176,69.92065425326611,0.07474983288448478
-0.9355325062162724,4.472359484375649,1,53.97544382083724,69.9635097902238,0.06867358634785443
-1.1298307804877772,3.773530257896185,1,54.29908855309702,70.00470525911696,0.06190580629362149
0.15077088588122664,4.036890870714419,1,54.62337964473522,70.0443314845255,0.056078938875359606
0.0396289589837367,4.6180452930418685,1,54.94743155194849,70.08224155281572,0.05104609121259242
-5.431591804282637,4.0463695392044965,1,55.27188573568213,70.11847204171661,0.04565474291981184
-5.405724252460643,4.102777017171106,1,55.596042427632106,70.15290523299089,0.040142967883368914
2.645362166118785,4.07452541508083,1,55.92045006191748,70.18555931996097,0.03379065784606375
3.0785644452714216,4.164546129668784,1,56.24466665209752,70.2163471603993,0.027392776127349177
-3.5343271349201344,4.18762618298581,1,56.56924363915305,70.24527561566374,0.021305517678587623
-3.7432789492463066,4.7103274116399385,1,56.893604181149065,70.27224606290676,0.01571083918979259
4.378814409312227,3.809320619637544,1,57.21836139050925,70.29725980346866,0.011061502517251976
7.278156851395598,4.232408079005897,1,57.543081986967145,70.32022994419137,0.008644360670031227
1.2463566953280514,2.8293782750131995,2,58.54714052016047,289.6225747758842,-0.06219929170068954
4.070534071685294,2.836948092678268,2,58.22209849126147,289.638908630079,-0.05764956707727896
3.820513085072754,2.468109543223276,2,57.89739495198263,289.65743697750537,-0.052894953411479595
-3.624632728326463,2.389220446493161,2,57.572768223306504,289.6781130222621,-0.047909592985263184
4.628379044483015,2.3539994878483843,2,57.24828227906046,289.70087559243467,-0.04267532240869506
2.557561081920317,2.361544899732708,2,56.92365144042182,289.72569216582883,-0.03718709290283994
2.5014330165366285,2.3641455911734424,2,56.59905204592077,289.75249996549616,-0.03157682179375411
0.4660199203861447,2.384186864876855,2,56.274603576083926,289.7812392416098,-0.02574651292465311
1.9994070588893176,2.451056753630179,2,55.95050133677456,289.811842158775,-0.01920984581794928
-0.2374687701930829,2.4597742648669274,2,55.625807491458254,289.84435517515516,-0.012208547641191895
-1.963975229595897,2.422124734458292,2,55.30138841558714,289.8786518560022,-0.005998716083297725
2.5411097830853646,2.389909766852735,2,54.977315165967035,289.9146789335575,0.0006631483393255793
-0.021479997057083568,2.42512425094787,2,54.653179738506935,289.95244058281264,0.006845237938965171
-1.6023812765391812,2.541339169323475,2,54.328974662370854,289.99190144659707,0.013174149557072592
-2.0903330514272342,2.5000947347504296,2,54.005016849813366,290.0329858393511,0.020175991796982002
-2.7612158951974894,2.561800381407359,2,53.681081336839505,290.07568597628614,0.02655207561143223
1.8963416672609967,2.4801280886304378,2,53.35724951971734,290.11995734556086,0.032351101987192335
4.242751748242088,2.6023947853518377,2,53.03367350337114,290.16574505244,0.03790673858145529
-1.913974105972392,2.739326735365095,2,52.70997308079702,290.2130717555642,0.04326696322387279
-5.326615044090857,2.769989505549649,2,52.38634143610565,290.2618806230033,0.048287795942567
0.2801797608911089,2.6934931257673185,2,52.06318137999683,290.31207942197574,0.05314008029743024
2.3001051909995947,2.660435552651426,2,51.739683038836425,290.36376639390704,0.05777680228247659
-0.046039929347251735,2.707492580544024,2,51.41658747163541,290.41679715817037,0.06226438805378772
-2.1301695914572614,2.6786988029459637,2,51.09350925012574,290.47120771663987,0.06655450480051585
0.6471219194141525,2.915517314531121,2,50.770492379785956,290.5269666322128,0.07057573141718243
-1.9501644442410824,2.9519345130025774,2,50.44757328431793,290.58404404357395,0.07435977146539022
-4.77325096226938,3.349541614546627,2,50.1248602085948,290.6423972930703,0.07785815791955954
-0.9658578129595322,3.2185841663700088,2,49.802150948583495,290.70204089709284,0.0811177491006317
-4.595890399909671,3.0445685880267592,2,49.47974758600809,290.76289726599975,0.08392616360031843
-1.6962645922500006,3.220917228541239,2,49.15751821807394,290.8249693920381,0.08653117779713748
-2.486129126799863,3.621985092712449,3,60.83486744640521,289.5759644062556,-0.08766341600107733
-1.155426217595448,3.614965260479994,3,60.5103751087543,289.5748326987533,-0.08488828290346871
0.9656691433825508,3.9830943817761164,3,60.185259288359184,289.5764012613066,-0.08181856583033122
-1.7055005747099563,3.578494583722438,3,59.86049613839714,289.5805894471378,-0.07839541465195014
1.8074060788754567,3.2259086607603966,3,59.535575799763954,289.587325722254,-0.07478595256507621
-2.3895835751619368,3.0622239074601145,3,59.210769944585884,289.5965326835857,-0.07082214178910595
4.537045433193836,3.0281437629737384,3,58.885853942780116,289.60814758352797,-0.06674716598720803
2.7327543992149548,3.1702754559324133,3,58.56105562167844,289.6220962335577,-0.06238937075129149
-3.1040376222210457,3.09419028574453,3,58.23606847020625,289.63832945993215,-0.05782850100252492
0.11046269056719683,3.039952923710137,3,57.91148438381257,289.6567552195711,-0.05310375486286996
5.095755145169979,3.191337281218832,3,57.58714036362566,289.67731870725777,-0.04812967215368616
0.6092047614800273,2.810180939284737,3,57.262218266569526,289.7000200293212,-0.04290917192828929
-5.620052483412863,2.8588292580697137,3,56.93744023022389,289.724760152593,-0.03741960514014474
-4.180793955215916,2.7139722260497874,3,56.61296237936109,289.7514725116812,-0.031829362138737924
-2.7954885601147264,4.108633984158726,3,56.288785664513036,289.78010327417707,-0.026004662203452166
-3.7620242314628753,2.7290178740367472,3,55.963926319536036,289.81069644278125,-0.019503748477695936
1.6504911685405286,2.8837617455855336,3,55.639598921729686,289.8430946484268,-0.012496771150258722
0.9650124012259326,3.1211074993146344,3,55.31540491332907,289.8772895868573,-0.0062559405555662915
0.779593853495645,3.093562787527934,3,54.991152871379654,289.91326018073534,0.0004675312255363891
-3.6211489001090382,3.3520445006365573,3,54.667233242729615,289.95092197574013,0.006592062334658292
0.20388056366166246,3.1076259972770246,3,54.34303942340304,289.9903077019296,0.012879492478452183
-2.17577071150908,3.0050060879665965,3,54.018720761517116,290.03136648865814,0.01987823552064356
8.83932312038223,3.1430711544198067,3,53.6949420172801,290.07397668236683,0.026300341724137023
-2.385785958878297,3.2574444032513625,3,53.37149343186076,290.1181265380357,0.0321022059944004
3.4980229721978437,3.097408052359364,3,53.047435896404,290.1639147214165,0.03767808140133681
5.53281477229578,3.2613656867638636,3,52.72378767347871,290.2111685244806,0.04304541987763807
5.464218420385497,3.237918819743117,3,52.400360013533536,290.25988205178396,0.048082404521360936
3.998159860082089,3.469796898613217,3,52.07677749216402,290.3100835474585,0.052942338224260865
-4.260167273244228,3.7640358718876974,3,51.75370982796827,290.3616400031057,0.05758764152741671
3.4977502710547506,4.569816280743146,3,51.430579194473324,290.41461503912046,0.062080667079209326
1.5495772152883958,4.136737506077283,4,48.133298129032966,68.96854232976493,0.13089172276383426
-3.291910588469547,4.085489037740281,4,48.455410220888574,69.03443268374996,0.1275138073222257
2.5018115950042503,3.8877752570178887,4,48.77723241000715,69.09907345042092,0.12567039396582153
-1.8183066963830241,3.5341751115431466,4,49.09947407627924,69.16258968352072,0.1246319392995237
-0.2452829616451659,3.5924069319309684,4,49.421894075808545,69.22491304139668,0.12351855766654551
1.6501792205671448,3.4363668955912186,4,49.7444941826904,69.2860236088125,0.12205992229241376
-5.626834649749106,3.4010833656877084,4,50.06677766170903,69.34580913335758,0.11998706138068863
-2.6369699881269657,4.439945611235711,4,50.712513488326216,69.46171219929421,0.1146578541979421
3.9201112936102223,4.437767997252782,4,51.35852141015714,69.57233593340838,0.10774359478470026
-3.1128214591096923,4.064186944136477,4,51.681615729920786,69.62560738747769,0.10387726677310749
4.340678042328089,4.064052753202911,4,52.004963896900605,69.677516072098,0.09972846284919008
0.3872324849981292,3.4807743251236003,4,52.32829869602526,69.72799213187477,0.09530761149930851
0.7480811546832619,3.2170682311713703,4,52.651842966639116,69.77704257248375,0.09083253102147217
0.7810103401370263,3.580391532388634,4,52.97549412220298,69.824622091757,0.08591375018644525
-2.9326364510794534,3.5368224588453083,4,53.29906941489132,69.87067485056959,0.08068961479431576
4.810822474063049,3.190148794606237,4,53.62284685715827,69.91520953968069,0.07524604559031893
-3.722288807443423,3.936087531625824,4,53.946695534590646,69.9581749235761,0.06927519469384899
7.924392708529009,3.852655009572721,4,54.270841956664114,69.99956570656602,0.06247558858135812
-5.469077246030674,3.445081805664364,4,54.59488935528807,70.0392957104211,0.05652480993471145
-1.0438360048754394,3.2183897503252807,4,54.91887693269046,70.077335496956,0.05150839540138554
4.518998150950873,3.6751309895156834,4,55.24310722846911,70.11368216158111,0.04613125009066822
-2.7017794813040816,4.020780426991619,4,55.567331576749496,70.14826734573847,0.040665376149626245
1.2025504094135868,3.937315833578916,4,55.89168253971429,70.18106392031648,0.03437995875746184
2.950365272660408,3.6350705695253303,4,56.21615823770794,70.21202753745547,0.02796168149975453
-2.7425509338789382,3.478364533288839,4,56.54082858579309,70.24111819280415,0.02182314676144842
-1.9188259975392388,3.3271497676262656,4,56.865158704088365,70.26824342921773,0.01616567793302826
4.148984619879536,3.358577838876195,4,57.189924377643955,70.2934193813784,0.011412885162011393
-0.4757260991949476,2.925473099483405,4,57.51460337654983,70.31655234654197,0.008713975211558998
-6.456707246646454,3.7464855769177476,5,52.22720191843192,69.71228434521078,0.09670750182345687
-2.0443370298148027,3.2871970339584315,5,52.55042504156422,69.76174452642239,0.09227534266072125
-1.1509685869726385,3.4457157206248064,5,52.87431369980775,69.8098272786133,0.0874991910122261
-1.2465995384698394,3.0170665596342747,5,53.19794789229697,69.85636479377648,0.08235056265661332
5.670289108804157,3.692305240927337,5,53.521521262406175,69.90135753281457,0.07698928919472697
1.0821142991594803,3.1812218231554747,5,53.845488651967706,69.94483548987125,0.07134858775159139
-0.6639603975509044,3.148430603487574,5,54.169428832877685,69.98670727171043,0.06458980219867137
-1.5802906223362143,3.143484940283752,5,54.493488422655666,70.0269575629213,0.058231754124091664
6.465287587766838,2.9478446265358107,5,54.81774183063522,70.06555818460868,0.053153229192572427
2.8522314848640864,2.929445431257372,5,55.141561515976676,70.10239982455073,0.04780195132812729
3.9494041807166367,3.3727279607899283,5,55.46596495461816,70.13755895098315,0.042444114647347445
8.340067849526152,3.240684024327721,5,55.79022817362234,70.17091376826801,0.036425293326738044
-3.1622996102965244,3.088975346584157,5,56.114775221389856,70.20246518000258,0.02995627503683272
1.5271085360393044,3.1850101022692754,5,56.43913431762434,70.23212320987915,0.02369417877373685
4.6114475709202605,3.1076787645431234,5,56.76398825027277,70.25990232886195,0.01785408779385465
-3.983676321281648,3.2286271326715665,5,57.08814582017256,70.28565532169603,0.012789982893041554
-1.6077538265434306,2.9771315257564614,5,57.41289541584307,70.30943617841281,0.009216911703618911
-4.770141113594286,2.912044846916153,5,57.73763494768807,70.33114384122996,-0.008958699728597084
4.122315603846377,3.3540806196829727,5,58.06209339271609,70.35070919879139,-0.0117924761172503
0.4589947622315566,3.7463165329850177,5,58.38689522445754,70.36811303302177,-0.01621286986674691
-3.1112664282042024,3.883526591727677,5,58.7116563713902,70.38327288423841,-0.02166104090777512
-5.252299675509202,3.165207002367904,5,59.03659283219977,70.39613585447111,-0.027689928479361713
4.595193454876939,3.067518696869226,5,59.36155414195033,70.40662940480341,-0.03420619184375216
-4.462736167586996,3.044673377929952,5,59.68624476408246,70.41467932870154,-0.041281265389945775
-4.061587034867263,3.097477003848033,5,60.0110602826316,70.42022657132297,-0.04868643580863024
-5.1183883150163565,3.293651139071054,5,60.33574636318075,70.42319306714236,-0.0564253380823818
0.005403866083568588,3.02185942528728,5,60.660757102241156,70.42350322953108,-0.06419228776043115
-0.19077498430553474,3.1592949317335948,5,60.9856799888474,70.42107261561668,-0.07207475500308887
-2.222735305854894,3.2087220373227865,5,61.31056423867145,70.4158173907241,-0.0799679877171223
1.6703255363881164,3.2941465575901967,5,61.635440720251616,70.40764844975304,-0.08779068734213918
4.415116271859626,4.021872073528353,6,48.613317890958214,69.06614033336254,0.12650142947885673
-2.015689389624513,3.584632541933267,6,48.935329395615284,69.13022762453758,0.12517240557400422
-1.4808203966224982,3.5051949189968044,6,49.25763421158428,69.19315530996036,0.12411350558183731
-1.9470269230250328,3.5942592889484564,6,49.579939805831906,69.25484681240806,0.12287153757733701
-5.367510385605828,3.3992457949445893,6,49.902466881704655,69.31532453004087,0.12112239811017689
-5.4356432036844735,3.4049434395592924,6,50.22541528438947,69.37460278145468,0.11881963557620434
-3.991438522232832,3.2587790775074046,6,50.54786067984749,69.4324922152981,0.11617186770399227
1.7349006109053955,3.185510600642192,6,50.87086192292485,69.48916155551672,0.11312023244786887
-6.962242718184828,3.122267542225736,6,51.19383493199143,69.54448314786943,0.10963741274873562
-0.8033878080841924,3.1051534072659535,6,51.51692029232174,69.59845767011547,0.10590256698498617
-0.73453673705725,2.95363924713919,6,51.84009851140181,69.65105672053772,0.10186654968800299
-0.3046967764584997,2.9749472451611267,6,52.163285066578815,69.70224104952354,0.09759975370272037
0.5914119361706968,2.9226332318481165,6,52.487095948398846,69.75207808994409,0.09315502952985867
1.4648649132843246,3.0732996667659718,6,52.810250258883,69.80034393492416,0.08848661528192361
3.24543630518498,2.7568089855543465,6,53.134227442390326,69.84723021164812,0.08339698089886873
1.9750295338258568,2.7358690179508542,6,53.45784196303467,69.89253278576706,0.07806812496513374
-2.0905381143903314,2.8855244923029546,6,53.78177063969452,69.93631611141535,0.07248563402961417
-0.8877657848731768,2.7170922854758794,6,54.105575558526446,69.9784877091592,0.0659332350078202
-0.3859774731268538,2.732935067876217,6,54.42966136176741,70.01906581370228,0.05938276218584665
1.1211658261152715,2.5491917963909487,6,54.7536923159851,70.0579719663146,0.05413508442697816
-3.7621397264026615,2.6531612283943184,6,55.077994928936405,70.09520745261314,0.048839614011238444
0.4136502339794757,2.577408551546587,6,55.4021890221091,70.1306895488324,0.043521190845367985
5.226340173970868,2.544980615826773,6,55.72664537385848,70.16441813774692,0.03767926662978227
-2.07370105380919,2.6368915523285748,6,56.05087909705661,70.1963013632744,0.031219488797433283
-0.0203598048023808,2.666484363139921,6,56.375250057387845,70.22633241489575,0.024883299496510792
0.0849435851952172,3.020600420486056,6,56.69974228455801,70.25446276809541,0.01895882967999051
1.6998128216915591,2.799526756155801,6,57.02445223846698,70.2806509385013,0.013698610836484987
2.831099032874757,2.7546466052334906,6,57.348907312792775,70.30481027660669,0.00969620655287912
-1.1166924192045478,2.6986328646561955,6,57.67371499859563,70.32693399928921,-0.008695234907944232
0.9730953263094076,2.7612288623260905,6,57.998410402805995,70.34693476688304,-0.011064702200150222
1.7710938668125638,3.4885655340908617,7,60.696094651991615,289.5794718821681,-0.08652062491755039
-2.9688140714727567,3.4681797888336234,7,60.37099520713738,289.5794621370098,-0.08362959133891237
2.0510670199548686,3.1518700943085647,7,60.04614600479389,289.5821206640387,-0.08039198457686333
-3.526851057995663,3.008711874720416,7,59.72138396636937,289.58736687188195,-0.0769000528186101
-0.25091770429130217,3.0016286970274906,7,59.39647220699868,289.5951310736702,-0.07310990834102617
3.321490933757404,3.369801922308662,7,59.07165986857671,289.6053370035256,-0.06911714029641916
-5.392629918701791,3.0778183764831013,7,58.74681127121727,289.6179204761532,-0.06490571782899399
-4.6620586405338225,2.9617844455415714,7,58.42205872221546,289.6328110125802,-0.060458862970669824
5.0457417449387645,3.1338367782629413,7,58.09718995862076,289.64995668013506,-0.05584133891545941
0.7102124996014973,3.1119758221866376,7,57.77244579368222,289.66928553172403,-0.05096533485741456
6.931094683764509,2.729531663957547,7,57.44798687137383,289.69072737523317,-0.0459481012854661
3.2105950771560665,2.8510128776482304,7,57.123314602782685,289.71426037528926,-0.040540019294162254
1.662790537599923,3.0326650743456436,7,56.79858069822462,289.739824376125,-0.035063429590741726
-3.019900767917402,3.3505060871753543,7,56.47412818451743,289.76734077550776,-0.029341519271248763
0.16474460572132002,3.0156061874077302,7,56.14988657432002,289.7967636930553,-0.02343900625255444
-2.1251187183728883,3.5184326613325854,7,55.82534862669029,289.8280944983761,-0.016458149103143575
-0.8672917892693375,3.3946399793032507,7,55.50124039174713,289.86121849245984,-0.009710026605449656
-0.5110235673373955,3.2505987262702263,7,55.17681912131975,289.89616890533637,-0.0036268752757365255
-1.5549886832771795,3.3524021426088213,7,54.85279236250876,289.93282893972884,0.0030778543128155288
0.9852520575066772,3.6415176790499317,7,54.52852552235241,289.97123085392604,0.009147318474853169
0.5161026596578897,3.420505934532268,7,54.20435820930452,290.0112988334613,0.01582432516356765
-6.095017658497538,3.3766225024759366,7,53.88076224026554,290.0529342501119,0.02279087825480856
3.597740971021628,3.543567977733065,7,53.55650947150423,290.09626201558416,0.028800921592204813
-5.7280486189620925,3.4005444454186007,7,53.232837722494466,290.1410849675299,0.03451415663354412
-5.289174612576738,3.663909529860816,7,52.90901433673994,290.1874704109094,0.039984052539750285
5.7591167319791285,4.089341909375997,7,51.93870687717956,290.3354008874784,0.05497682325542945
-2.5746569729945956,3.8315609406418334,7,51.615547596435405,290.3875539134025,0.05953814317431264
4.408648431864898,3.6543964022871407,7,51.29253847377184,290.4410805041637,0.06392378206816245
0.033322844143706384,2.9686935805104024,8,59.94357639428522,289.5840363431707,-0.0792798652048752
-4.223447762106232,3.1020451764070884,8,59.618744943416395,289.5900807600524,-0.07575186391996186
-0.07152830944852594,2.6866989411824185,8,59.29380981855032,289.5986205840698,-0.071834196722417
3.0787979466745727,2.625760172441334,8,58.9689798727971,289.6095804118528,-0.06781919974511084
6.186485634099281,2.6456479971622118,8,58.64436805252016,289.6228861273277,-0.063529096694906
3.6072363274641295,2.5899031443371325,8,58.31961908031378,289.63848766453475,-0.05901003070956845
-0.3570037814248069,2.571011360575364,8,57.9948488730431,289.65632016265823,-0.05433962944569857
-2.4044978611577674,2.557663860414661,8,57.67007892988409,289.67632433186265,-0.04939990145728387
1.4635587765053142,2.510772030157664,8,57.345623510405396,289.6984219513824,-0.044296468597971685
1.3886529923921282,2.537924102706352,8,57.02085582716076,289.72260231910997,-0.03880565132228291
1.7058991757477824,2.416204671608244,8,56.696205607751686,289.7487842098967,-0.03329037423205205
0.6426290310877709,2.34675735295234,8,56.37194265577009,289.776892362369,-0.02750919871777318
-1.4404597948436515,2.356460495128712,8,56.047358707432565,289.80694077512385,-0.02126521616727325
-0.35177610231091805,2.3558104859859386,8,55.72301329463751,289.83883358014197,-0.014246445134186176
-1.7837301697243049,2.3451494580805177,8,55.39868867778457,289.87254703088644,-0.00776426420993431
1.8864038753878127,2.334782969575166,8,55.074504003752956,289.90802628807614,-0.001568785478932996
1.9786034594677364,2.3304565804122497,8,54.750262923765106,289.94525274611794,0.005074505473500815
-0.06825199563346858,2.296890487596921,8,54.42610400352429,289.98417251333217,0.01116062471563694
-0.4689909320221847,2.343089725486691,8,54.10232358322993,290.0247102288361,0.018049917523644314
-3.0831995485253936,2.4481167214891117,8,53.778220675675975,290.0669185129812,0.024780313716099615
1.0776624110741977,2.439118652923444,8,53.45451137265675,290.11067032212463,0.030621875940583854
-0.7633374012340155,2.5204506248652163,8,53.130675544318244,290.15600207074567,0.03627332429531236
1.1874251215039264,2.475820454727377,8,52.80723931732727,290.20280757513086,0.04168437420801736
0.4097662463486621,2.5090675997884238,8,52.48352898204553,290.2511540857033,0.04682363391999651
0.6871849899656742,2.561643860134521,8,52.15994963637045,290.3009539278392,0.05170041357413115
-1.63511254894687,2.7998365859982077,8,51.83667257916977,290.352150783343,0.05644735939243252
-4.097038833536741,2.8404727461913883,8,51.51357869225055,290.4047343940913,0.06095339592546332
-1.247066550407628,3.0037868056848733,8,51.19030263771765,290.45873936269317,0.06528893161900157
2.3799017121655552,2.956359716914481,8,50.86755693203559,290.5140206146231,0.06941812340589967
-1.2101821424091963,2.996284067690852,8,50.544469021229716,290.57070354130934,0.07325284651477754
-6.5439841764760125,4.815450023597932,9,60.6932615524603,289.58009185679543,-0.08649665766883932
-6.9538602048000016,4.24026992411696,9,60.04358647751499,289.58277135749427,-0.08036216346295706
-9.389070867438944,3.42160514291869,9,59.718934991062916,289.58802943680735,-0.07687316579831102
-4.698609160058775,3.5196720848802774,9,59.39432242239955,289.5957981715163,-0.07308330218558909
-6.528909175802772,3.362473191869284,9,59.06931545831725,289.6060211657222,-0.0690877373484507
-2.6404541269626165,4.140984272771287,9,58.74442044728301,289.618617930877,-0.06487397456930655
2.7844927647467617,3.4785961820821494,9,58.41942423169999,289.63353182307105,-0.060421844304671714
-1.2931228942104742,3.133811870837772,9,58.09474628595975,289.6506794372071,-0.0558056226569593
0.9559220028907316,3.8173627344319536,9,57.770104819739544,289.67001288548437,-0.05092973543882377
0.4733964144957281,4.2262357677399365,9,57.445446447322816,289.69147864031686,-0.04590761689886967
-1.7899118785635524,3.2102562490211155,9,57.12091486980917,289.71501207703307,-0.040498803692872294
5.228505765258942,2.9970543090858297,9,56.79626805895647,289.7405788834435,-0.03502366326030597
-0.1694966935686166,3.7943373834125382,9,56.471802389735316,289.7681055880665,-0.02929998266587066
1.3914565575972293,3.1164462066767484,9,56.14750635449288,289.79754260035753,-0.02339046846181367
-1.9431748518079441,3.0944230928242376,9,55.82274764330011,289.82890445376233,-0.016401412916120066
-0.7082999666102836,2.9885755018314053,9,55.498607758811254,289.8620418796729,-0.009658990492813362
3.0421723401055614,3.0243663334075,9,55.17427061805507,289.8969930572885,-0.0035760933959678325
5.950955099397548,2.9143477211235926,9,54.85020419154644,289.9336670607712,0.0031301206752317227
5.675832791747139,2.9175015934688937,9,54.52601940355518,289.97206842664474,0.009195599831751536
0.15434671400147146,2.9583040382069017,9,54.20203089701104,290.0121226079637,0.015874667658609527
0.23118155702992765,3.5223527240850974,9,53.87819736644312,290.0537968618173,0.02284529685757192
1.3506811014634779,2.9641742793945487,9,53.554168566565636,290.0971028475693,0.02884295766103636
-5.7324134593868985,3.137535436958043,9,53.230514959482406,290.14193068346367,0.034554557379451685
-0.5580219457599292,3.2147348059039085,9,52.90665219241131,290.18832907892505,0.04002379072344485
2.3504485916131816,3.0730562363730094,9,52.583236320161454,290.23617264395136,0.04528811841633863
1.9018588033012869,3.2105205487893778,9,52.259634910072315,290.2855245873805,0.050186633904844714
-1.8778192804148564,3.331928096833554,9,51.936367791258675,290.3362772802443,0.055010926770330745
6.512845130204865,3.3624941978064804,10,59.6323603522505,289.5899969024726,-0.07590550823217909
3.132301400932238,3.0789185350978454,10,59.30758048742866,289.5984269366931,-0.07200569576642536
1.7409236545356026,3.0431551440905795,10,58.98258685453949,289.60928946740955,-0.06799306756851928
-1.315928388076051,3.0284089755125803,10,58.65761006523631,289.6225120202127,-0.06370810541039153
-1.3470941652034425,2.8940494050652723,10,58.33339089359818,289.6379922734827,-0.05920547868619556
-0.3710429430193109,2.859638655894848,10,58.00851992678326,289.6557353430865,-0.05453928379624924
-0.09262129531405054,2.819762968602965,10,57.68347481703406,289.6756651480688,-0.04960486808133911
-3.7636519578156777,2.7789963815061376,10,57.35915038201721,289.6976655204145,-0.04451801426791288
0.5907014587206111,2.919864243342688,10,57.03440260646473,289.72175769719416,-0.03903001465417622
-3.948084402963784,2.9797721087089,10,56.70980964845687,289.7478501928911,-0.03352747689178632
-5.328208537546434,2.918806506493276,10,56.385360041722365,289.775892208634,-0.027750743441991077
-1.062903875849916,2.901047793523784,10,56.06082428949284,289.8058561736188,-0.021548623333896715
-3.2814445307573257,2.8948848258647195,10,55.73640015803323,289.8376787015586,-0.014532911911932631
0.9036763667547631,2.7643465319667984,10,55.41215639708781,289.871307544477,-0.008013076112550376
1.9330891258893008,2.7121918925467323,10,55.08807216814749,289.9067008526706,-0.0018360341383347211
1.2714869312438497,2.9337915204830467,10,54.76396978073025,289.94383743476953,0.004817206076505453
-0.4368921705446717,2.869270255629268,10,54.439862064976644,289.98267819571123,0.010885718672587016
-1.2468227353751455,3.0199776585458893,10,54.115609017053735,290.02320479752416,0.01775899543983083
6.3863234192483445,2.7892113661850457,10,53.79178804447452,290.06530810245516,0.02453134820878792
-1.7360721466355122,2.871103089334911,10,53.46799201412381,290.10900427852766,0.030382888102842086
3.6412654256656016,3.2070432957006227,10,53.14433458071477,290.1542448464785,0.0360388697771155
0.2315912188593732,3.120092694740145,10,52.82062071706733,290.20102582351603,0.0414641009827154
2.0830903755717007,3.431998172297662,10,52.49683434664506,290.24932101580316,0.04662249497714929
3.0423148698842657,4.394704464866276,10,52.17348318537629,290.29902397391237,0.05149169709692404
-4.839809287585187,4.643499936737506,10,51.20387241327683,290.45662314043363,0.06510803541864169
-0.00214472442493084,4.461737415580608,10,50.55794368036796,290.5684889825753,0.07309815631268157
5.259167543660493,5.150792021265418,10,50.23526808277408,290.62636309207534,0.07666722436582643
3.058561009409728,2.620543118974484,11,58.064938231584975,289.6538458329707,-0.05536667302139396
3.796661480399127,2.4613906010439046,11,57.74017116082911,289.67337219123937,-0.05047124025963283
-1.5233385509515058,2.426673219766929,11,57.41546694629147,289.6950221489174,-0.04542767227439336
-0.8818326807242812,2.3034001187771898,11,57.09103534869283,289.7187246081163,-0.039984915488612216
-1.2000345199828617,2.3409383696129056,11,56.76642601376503,289.7444600305551,-0.03450979591056447
0.7231646299635028,2.3401918714902137,11,56.44184645298075,289.7721639975164,-0.028764379951520425
2.0565662340835043,2.3141861677583275,11,56.11746995123418,289.801772377631,-0.022757036179719754
-2.3391199399504616,2.1759911418971387,11,55.79318529676359,289.83324750636916,-0.01575856289345932
-2.3056420874959107,2.165907896831133,11,55.46878731811963,289.86656616109525,-0.009082553440143819
0.06098731017178467,2.1437683149439715,11,55.14456490594967,289.9016566459511,-0.0029763366231064328
0.9836071418044772,2.3219968362961763,11,54.82029813554053,289.9385018922165,0.0037245024743769494
-0.14722717944798044,2.284706978867645,11,54.49634660752839,289.97702076372474,0.009771168170344225
0.32761252054271306,2.317837132010724,11,54.172237632470896,290.0172316806764,0.016520869057525634
-2.407130316015053,2.25441430736871,11,53.84818833892187,290.05907341991747,0.023474777941811235
0.2640910795883064,2.4946354131456907,11,53.524541842754246,290.10246462409486,0.029373759043644317
0.7574789658456387,2.4669313151639907,11,53.20076440893613,290.14744264897007,0.035070661370479025
0.8518761335767947,2.5978636592841773,11,52.877085545958316,290.19394497589843,0.04052318535487937
2.345973276344578,2.674137628364345,11,52.553505135856206,290.2419406032006,0.04575506623686569
-1.3917097728311139,2.4751440278240717,11,52.22994670845893,290.2914116147624,0.050637176217700045
-2.023312884335353,2.562626943957293,11,51.906608893200634,290.3422987330022,0.055447399669954635
2.1620176389847368,2.4945710944248765,11,51.58356322069468,290.394561151331,0.05999134448365338
-1.134819233933814,2.6550574413438204,11,51.26016082713454,290.44827917963795,0.06436235853093268
0.9162030394683518,2.7018977193469795,11,50.937334847439814,290.50327236867,0.06855055806155631
-0.2517835491181247,2.7248598844089718,11,50.61441480341792,290.55962880074765,0.07244417329800198
-2.018950548437513,2.8798136211840264,11,50.29149507575293,290.61731045387,0.07607713302366195
-3.0482627638367963,2.806889505946721,11,49.96891685242636,290.6762330613297,0.07946063285803229
1.4457681782257028,2.8213110609951078,11,49.646346180832005,290.73643515533297,0.08256550792170449
3.5278563246574586,2.9479088601565304,11,49.324210302825044,290.7978148766288,0.08522153587838852
0.1854209291541474,3.192528707119448,11,49.0015904831973,290.86052882838965,0.08782607050220506
8.193015138834852,3.1662364637534632,11,48.679687138741436,290.9243243884231,0.09063582619674668
4.316045694516564,2.5631224466039,12,58.51094880639781,289.63083671784295,-0.06169868086494018
-3.9440265490476976,2.6666504345020132,12,58.18615870828261,289.6473474511528,-0.057138218708407164
-1.8863303297044136,2.537311658461931,12,57.8615214591294,289.6660552464505,-0.05235206423723349
-4.425298668485054,2.6043485871458247,12,57.536817694970104,289.68691461772517,-0.04735018693033432
3.4770167769671123,2.469264227577175,12,57.21229207260783,289.7098540131599,-0.042063905918396954
0.9872544508769201,2.3930434564479954,12,56.88769688743877,289.7348375057051,-0.036577309683443124
5.62447175611611,3.53799414493038,12,56.563055829409286,289.76181418651316,-0.030925649137595507
2.5334699453831053,2.311484244310845,12,56.23857867554226,289.79071751911204,-0.02508896598168061
-5.290419531827934,2.414759150036633,12,55.91411628209818,289.82151320271987,-0.018409384256188596
0.3432872999568843,2.426076897703754,12,55.589950486344975,289.8541277796454,-0.011461254519852066
-2.79407414119388,2.4955266442008743,12,55.26577104324308,289.88854791662436,-0.005338804560942468
-1.7761997469749282,2.4176896867696613,12,54.94146225593749,289.9247466817975,0.0012982336010146738
-1.5367435990022251,2.449549878783611,12,54.6172629172961,289.9626588432065,0.007490400306895304
0.8278750896082177,2.484792959853236,12,54.293063402491065,290.00225919595874,0.013927906362152515
2.143050362959169,2.4261960898237507,12,53.96910502490885,290.04348079456304,0.020928538920667702
-0.3662946392003957,2.4166147702504905,12,53.64536669480505,290.086288716558,0.02719907734203005
1.1524701223463052,2.4695169483699457,12,53.32170062558957,290.1306676510278,0.03297152706280287
-2.1807576978756367,2.4934266369096605,12,52.99783815203521,290.1766239704109,0.038501591553430345
-3.272735757413792,2.6348358672503367,12,52.6743685574322,290.2240425820242,0.04384064933928772
-5.9702207072259785,2.545886320553983,12,52.350768308324916,290.2729695289147,0.04882011524444639
0.6922978623918915,2.8467265007416844,12,52.02763839639764,290.3232839694732,0.05367419444469994
1.1210780420722934,2.6919602253470103,12,51.703957289804144,290.375118929771,0.058289950147759215
1.6268268490062705,2.728667418559645,12,51.3808323260255,290.4282715759644,0.06274813981182757
2.276137804311372,2.7356169348814894,12,51.057741971224644,290.4827994101773,0.06701967544437631
-2.077779792705414,2.70418489107375,12,50.735245634048155,290.53858062724066,0.07100371137022368
2.2789225667783555,2.8652433060043063,12,50.41212691176239,290.59580332070266,0.07476093576896178
4.6573041899687615,2.8061062048360847,12,50.08930612823296,290.65428494060194,0.07822871356288408
2.0561669631872577,2.973182462399857,12,49.766779940086614,290.7140018038156,0.08145416670197009
-1.5554775432026569,3.059343465124765,12,49.44429415643186,290.7749791378738,0.08422640516691396
5.2341775595348885,3.4175095113191065,12,49.122058751956644,290.83715652172987,0.08682241176453637
2.297221251095031,2.9229750350611363,13,58.28626618522254,289.6420965309808,-0.05852107611516487
5.832412122355162,2.8525528369799145,13,57.96150256207143,289.660137572526,-0.05383455390565545
3.171374998626216,2.71717880943477,13,57.63698903794509,289.6803283747555,-0.04888320616229988
-0.6273643126267192,2.8241832750233704,13,57.31219175924171,289.7026469511396,-0.04373827509170629
0.5766344558950671,2.882059155746518,13,56.987731529523145,289.7269970416225,-0.03825798495845174
-3.690972920169712,2.736406435330022,13,56.663010422578964,289.7533719281824,-0.032710284874364975
2.6792014573113145,2.767662910838809,13,56.33864611462732,289.78167191951707,-0.026909015521924935
1.470680206859848,2.8095691580894977,13,56.014122379432315,289.81189367082294,-0.020592611155066713
-1.946241438752364,2.823112284887936,13,55.68982915868375,289.84395564420794,-0.0135451796173741
-0.6403899032374628,2.80458306649113,13,55.365478528104994,289.8778420754437,-0.007159993152185122
-3.896427014418272,2.980540408480316,13,55.041363652877706,289.91347992077436,-0.0008760006970422816
2.293801782599342,3.008258261594016,13,54.71723112646984,289.95085603467203,0.0056721780771966475
-3.655603878432973,3.030102181999581,13,54.39334252460489,289.9899008841388,0.011819503063869887
-2.704082629428638,2.9507469615564164,13,54.06918539743114,290.03064038246026,0.01877552875947314
3.262129407533564,2.892303621698584,13,53.745130022356214,290.07299468804626,0.02538588193013753
-2.505709239689546,2.998597887363773,13,53.42133115705498,290.11690773252997,0.03121051217438191
-4.384886974188714,2.9840809051015365,13,53.09766843575759,290.1623611847472,0.03683308084267144
4.744343145315659,3.0649321334420385,13,52.77408502080237,290.20933101831235,0.04223682013542989
-0.20837735753685185,3.055078855165257,13,52.450478400449285,290.2578024893376,0.047350303663855
1.5467065490936032,3.2630594727462565,13,52.12705408074768,290.30771568147406,0.05222288341554544
-1.8252653547902649,3.1721183850781443,13,51.80378749766875,290.3590451929353,0.056947517374315484
-4.980010343245035,3.390701694147856,13,51.48053308583288,290.4117872117454,0.06143425747378478
0.13868152722923413,3.508375821889089,13,51.15723443734378,290.46592638615164,0.06575456677006845
4.5975607929672,3.4055913079225646,13,50.83460411431816,290.52131567511987,0.06983796089333252
-1.63405677237534,3.471704537628368,13,50.51158330296386,290.57811233122817,0.07365888849085137
2.069904491600094,3.5758201010707564,13,50.18876318519601,290.6361917453722,0.07718736115061854
2.394550249801493,3.8750221395848454,13,49.866147810307986,290.69552975882533,0.08052281637610167
-3.4151940853732614,4.047725769539472,13,49.54362851950128,290.7561244572617,0.08342282134557788
-0.10435846062005713,4.631296032556387,13,49.22138471912414,290.81792068427563,0.08604982494551004
5.707772783985147,4.445524629282506,13,48.898998409403156,290.88097934451883,0.0886809487635506
-3.054783998461944,3.108563172254305,14,60.082354466438254,289.5842811835576,-0.08078188497406712
-1.9071764232935875,3.0128848930334,14,59.757490417174694,289.58921953437067,-0.0772936285507708
-0.12068715760835025,2.9254529784224226,14,59.43262181306246,289.5966821224147,-0.07355349540555604
3.3493546262409883,2.7980871159692597,14,59.107808344409676,289.60659570745287,-0.06956654728040483
3.13439674097678,2.8601126036992532,14,58.78296347618848,289.61889456747474,-0.06538603627095625
-1.5574132898793018,2.787318369876836,14,58.458190945416156,289.6335092755233,-0.060964643938892296
3.980075344474328,2.8022832031074203,14,58.13357585635906,289.65037142013216,-0.05637128710311913
-3.1771813462817664,2.8687665217519824,14,57.80860593284209,289.66945016917987,-0.05151514164203739
5.8991064628229335,2.8450258503068606,14,57.48410377115656,289.69063927016214,-0.046521795482146425
3.9308875140038495,2.8208895203220705,14,57.15955678263408,289.7139136782328,-0.04116226179072914
3.5960612435620702,2.691221891105519,14,56.83494933224653,289.73922351442866,-0.035684907828555795
-3.164120143686993,2.7168675347256355,14,56.510404444298274,289.76650936818334,-0.029988536635666814
-4.369124495562092,2.8356633315454336,14,56.185994090400285,289.79571572684466,-0.02412438217739748
-0.943557919098854,2.9170068897352284,14,55.86163864395974,289.82680244013125,-0.01725250632282213
0.31833638542813897,2.7993425475342484,14,55.53734970434503,289.85972364063883,-0.01041476564703887
2.496786702896268,3.2213353031586776,14,55.21302677711886,289.89444736840977,-0.00433862508291233
-1.3626133365256394,2.7823729053958655,14,54.88882203079356,289.9309164985595,0.0023428323369455314
0.8286695597134551,2.9197515573698185,14,54.564668521074715,289.9690987189051,0.00846082773219246
1.42432863997783,2.9373753633446307,14,54.24057584593626,290.0089551354975,0.015044439008059537
-2.401812074433737,2.7568713321413734,14,53.916580408161536,290.0504446954808,0.02202778177575796
-4.322969642606838,2.981752085833444,14,53.592856535119715,290.0935084148448,0.028146986899300952
1.7727107982468775,2.8308635041992565,14,53.2691296901335,290.13814835061567,0.033884571636592656
2.4715798128236943,2.9934643159431245,14,52.94533801237874,290.1843423689675,0.03937457817806783
3.265044405814656,3.163872783014484,14,52.62187771041624,290.23200217797205,0.04467928562291623
5.447410379063313,3.7317715077006914,14,52.29830832979306,290.28116245580395,0.049606002531450984
-2.682818018908234,3.4265115103020487,14,51.97490237358367,290.3317539373345,0.05445096460879358
-4.912458135869927,3.496068211375752,14,51.65158195297246,290.3837607523753,0.05903292402751133
2.182317574418474,3.5731087319844512,14,51.32848447788328,290.4371334714583,0.06344486032103083
-1.3558429389310491,3.3725254686524613,14,51.00535323233316,290.4918890043047,0.06768567030547847
0.7284633511423203,3.806457922932891,14,50.68248337816225,290.5479526153904,0.07162962029225918
-0.14700953096568664,4.876915764077973,15,61.58884977166779,289.59668910100487,-0.09341884329028968
2.0227086729706865,4.204673840605232,15,60.93915834115711,289.5839875543552,-0.08847443152188887
0.43632559375423297,3.7954137445939775,15,60.614245945167205,289.5819004784231,-0.08581989921724548
6.302843070452384,4.049452819648926,15,60.28954220212986,289.5825417684186,-0.08284574288598304
8.823748664049118,4.361978306787587,15,59.964725120463456,289.5858303081781,-0.07950264759606286
2.1731323700889336,4.2512651743434935,15,59.63983494596632,289.5916910658888,-0.07599098869173646
0.2094310925019163,4.351594839951805,15,59.31490960965886,289.6000511897716,-0.0720975705108223
-4.1067024410253365,4.028628286695904,15,58.990311132368994,289.6108279688185,-0.0680931315586453
6.471598856538111,3.8255737929046414,15,58.665355802339256,289.62397744772966,-0.06381380377775771
5.607971783473097,3.991510086267192,15,58.340536240096036,289.63941808586225,-0.05930838006492765
3.751847093499797,3.839223722011487,15,58.01608271964608,289.65707253500665,-0.054651774359018565
-4.9667727256707,3.697027389751799,15,57.691124440042756,289.67693108397407,-0.04972392086613378
1.245854529124209,3.4193441995393425,15,57.366482041294354,289.6988895330905,-0.04463850957919634
1.0633825861071635,3.37021780311391,15,57.04188307995614,289.72290927542605,-0.039153696498986874
1.99705897684542,3.5289553527414816,15,56.7174025138476,289.7489320417792,-0.03365966521362251
0.9957626687340456,3.105554970388773,15,56.3927374413685,289.776933693638,-0.02788344276014653
-5.596946060235248,3.4658207503005363,15,56.06846146083385,289.8068160082364,-0.021712355291888644
-2.6259061942391826,3.3308271960454285,15,55.74414701934474,289.83857037336844,-0.014699019621590908
3.0033190382206802,3.243404658035245,15,55.41977637628497,289.87215630362755,-0.008154773175486449
1.147326375175857,3.207963916327188,15,55.09541407489602,289.90752625409147,-0.0019856225383605712
-7.7364305453631985,3.287062670692368,15,54.771422753098676,289.94459806452886,0.00467862933935539
-0.04789479845755125,3.4756972805825717,15,54.44751036386077,289.9833637066228,0.010734372517089471
3.2285068950074702,3.4052786683164484,15,54.123311978791115,290.02383217522265,0.017590571564699755
2.8257452570328123,4.943969853559353,15,53.79927292908877,290.0659140288406,0.024393818138081134
1.6424775085700405,4.416587322322521,15,53.475539548285596,290.1095533890323,0.030249147490576993
-6.1220346243536925,4.795612968373304,15,53.15177283492573,290.1547619465608,0.03591089555735732
-1.0013000841253632,4.1856101532270245,15,52.82838576629794,290.2014488927024,0.041335040971169384
-11.599518055578738,4.654126723431807,15,52.50465401372276,290.24968911265097,0.04650104263361672
-3.7948283937981655,4.35934642823442,15,52.180971146818244,290.29939775370536,0.05136972247312247
1.3473061582123436,2.99066894098882,16,59.92031003272268,289.5865264160463,-0.07903355588431929
1.7101233100287196,3.035318214147998,16,59.59543123777944,289.59273227177005,-0.07548398864432304
-4.8334156811332685,2.8057165677757854,16,59.270596968190965,289.6014251564356,-0.0715471672263916
4.298690357975182,3.0230085761324785,16,58.94582961970261,289.61253354504413,-0.0675220288287677
0.048402185131875185,2.7555188189168485,16,58.621411929783584,289.62597671895884,-0.06321636415953599
2.1190133703318,2.6571068038498904,16,58.29610667444798,289.64174806490263,-0.05867339336318187
1.0484889511663475,2.666215457041996,16,57.97137479469485,289.6597192248471,-0.053993533614269215
1.981021613182764,2.616074108021495,16,57.646717554611556,289.67985299024036,-0.04904298227510024
-1.6341409028731304,2.468105013965141,16,57.321991582659734,289.70210258313637,-0.04390583035187898
0.44598403865008296,2.4420971587614018,16,56.997761821050815,289.7263720447834,-0.03842280060955265
-2.8274646300484934,2.4294375783822333,16,56.67312390530796,289.7526773542308,-0.03288695510525104
-1.956346737524976,2.4618647550605512,16,56.34894570863325,289.78089908416723,-0.02709452721335668
1.050797342651555,2.398655424977088,16,56.024229919332164,289.81107807261327,-0.02080156040241308
-0.6485876359415316,2.3923921916848325,16,55.69979219334203,289.8430960958215,-0.013753256367618896
-2.3301476921904127,2.5273434730144206,16,55.37536560058906,289.87693416376493,-0.007338383319921632
0.7487471092070944,2.5361305281190742,16,55.051292382095184,289.91251253839806,-0.0011152884417895428
-3.0021764589845112,2.529996279622774,16,54.727133078640655,289.94983799529905,0.0055012796277063075
0.6680864456759964,2.5911160983442247,16,54.40319403499394,289.9888365687316,0.011621620559758445
-1.2287244378812547,2.5268581059147595,16,54.0790308092479,290.0295256860005,0.01855987668034706
-0.8303109881154905,2.4756562476489394,16,53.75512169260782,290.0718104747474,0.025203330245454725
9.16830706098549,2.570675099482562,16,53.43144934597864,290.11565635034316,0.031031016581537084
-1.4301604458893085,2.6707144535673595,16,53.10781159497007,290.16105691751,0.03666233056007802
4.131334338605345,2.6810218641475516,16,52.7839260681411,290.2080227914631,0.04206676402397253
3.364066660278172,2.5724937033423627,16,52.46046933589994,290.25642532014365,0.04717568861141408
-2.0534127121541355,2.6968412559028136,16,52.1368574251975,290.30632189511687,0.05204962672959116
0.6294708603837212,2.7243085216590317,16,51.81375600697736,290.35758056345884,0.05677797273937468
2.5714516743332374,2.8065340166226154,16,51.49050324288968,290.4102781048137,0.06126962807792744
-2.5482510435606582,3.096839969493661,16,51.16716566954237,290.46438042474836,0.06559974108219234
2.4266290906558767,2.9204148568421635,16,50.84435124847522,290.5197592178184,0.0696998383481971
-0.7415463792090307,3.2869707425418966,16,50.521773128873825,290.5764361334172,0.07351683620826678
2.813031781492964,3.7123730228809557,17,60.68022162253004,289.58268891349206,-0.08638687723911079
3.818675599420632,4.364815827004971,17,60.355297205431356,289.5827780972426,-0.08347896837379175
6.547175296096352,4.8220928191248085,17,60.03020540667115,289.5855347793293,-0.08020100535281013
1.6813088461740648,4.206061327542901,17,59.70545756764819,289.59087480337985,-0.07672509409171381
1.5454098124905074,3.9111099065597807,17,59.38067802097541,289.59872653702644,-0.07291452612636745
3.726718000926114,4.2262235288775365,17,59.055834615194165,289.6090211165365,-0.06891926637906548
-0.30881570701402555,3.8032661407173367,17,58.730988487011565,289.6216897509571,-0.06469579155145086
4.746332784104875,3.612269336003188,17,58.406356127426825,289.63665714816125,-0.06023880702900451
2.972821355243433,3.3090184267328704,17,58.0816549805946,289.6538730997357,-0.055615082075329295
-1.8060797705039533,3.3074892231276225,17,57.75691922636164,289.67327785699297,-0.050730052864416356
2.6736578869323155,3.2316354104557727,17,57.43207006776179,289.694821124345,-0.045694825408391954
0.4781274792535074,3.0545979668447765,17,57.10778111170914,289.71839991579145,-0.04027323410151058
2.335572251727688,3.063291440282993,17,56.78298792343572,289.7440393934885,-0.03479514262611157
7.896701144108355,2.9214286968295773,17,56.45853191738014,289.7716252521268,-0.029062854221602086
-0.26256769080381265,2.8909196412757643,17,56.13391649966066,289.8011507039492,-0.02310565169376043
-0.06820428599553252,2.842971996197013,17,55.80961039136708,289.8325264561977,-0.01611517101338502
0.8491438146962144,2.767849098359645,17,55.4853003744273,289.86573674605773,-0.009401212436395558
0.1733115791680026,2.875162987589832,17,55.161015009695475,289.9007368762072,-0.003311688152883494
5.374590241896193,2.957890150747104,17,54.83693918899417,289.9374651160957,0.0033994209230618195
-1.796904759400205,2.8499258183934697,17,54.51295942437354,289.9758936924161,0.009449000680643176
0.08065328225859618,2.8231559205925367,17,54.18885661542032,290.0160121962675,0.01616039778111828
-2.849183745224852,2.868846489039883,17,53.86490879857974,290.0577508628469,0.0231267710754983
0.2335597787110436,2.884040574451252,17,53.54094864507336,290.10109649500214,0.029080310774792235
-5.093008823553127,3.0566516871427027,17,53.217387525488384,290.1459589395144,0.0347827110854643
-5.043845433651081,3.320411446780416,17,52.8936147503675,290.19239055684614,0.040243493828087964
1.7190175806911678,3.3340396262311685,17,52.569737912295075,290.24034844021264,0.04549747340583911
-6.059461024555048,3.159549100757084,17,52.24635882364474,290.28971224730844,0.05038449850050906
-2.87975773643202,3.1841287955914725,17,51.923363268982,290.3404661209088,0.055198034113361015
-1.8828625396595189,3.2298895646521766,17,51.600079318270645,290.3926888383472,0.05975342824798426
-2.968297510658662,3.202537610275085,17,51.27663389825204,290.44633771091407,0.06413491978378559
0.11871538391739618,2.9601581389453537,18,60.949565405516346,289.5848749693429,-0.08855285954522314
-0.490542662765511,3.035081064420497,18,60.552281626874006,289.5825799512652,-0.08527093225681412
-3.1119909238716734,2.8486281492006227,18,60.155562406930116,289.5843377778504,-0.08152606049782966
0.11785633912958235,2.86651540883785,18,59.75817854939808,289.5900101579375,-0.07730316900295259
2.5760021674499973,2.7108426080700707,18,59.36127557101086,289.59944641447663,-0.0726740420637267
-7.626835489017875,2.8582913499248765,18,58.96434254724269,289.6125227889836,-0.06776091518252653
-2.039230997879502,2.6294488331791004,18,58.567370105577496,289.62911811356537,-0.06247818649965936
-1.940241993931412,2.79108457867551,18,58.170524955612755,289.64910845525463,-0.0569125154564318
-0.5474605823886853,2.8564869939724247,18,57.7736916319504,289.6723882435752,-0.05098673414757349
-2.751705570230505,2.72918551190966,18,57.37698215923422,289.6988454757743,-0.04480983829793315
-0.1986884121112812,2.6665150164122986,18,56.980073860312345,289.7284041928505,-0.03812874157162559
-1.4451946063810746,2.585865055443369,18,56.58349282591494,289.7609305491092,-0.03129231444751766
-1.7494409793408554,2.7214083859495,18,56.186812568810815,289.79636857475333,-0.024139484466430643
-0.35834247618734305,2.619827599392538,18,55.790368495078326,289.8346030436447,-0.01569709550129502
-2.4003114741881326,2.6779146124321698,18,55.39417606628208,289.875547878158,-0.0076813869336672305
-0.2848550815614147,2.908688391972239,18,54.99775923651836,289.91917658032787,0.0004566368435232144
-0.4368228546716529,2.590811428582457,18,54.60162983578584,289.96536062167587,0.007776719450367432
4.241353412119353,2.844085830591073,18,54.20557099936614,290.014053827156,0.015798663997073813
1.8685093540227915,2.6511309424519243,18,53.80954019230095,290.0651959301785,0.024204959970453105
-0.3677052408550449,2.790450159646858,18,53.41402977190282,290.1186570352572,0.03134081678808172
-0.7872767355556911,2.8355889127701523,18,53.01843139729404,290.1744572792273,0.038159921825108925
5.8212121997633615,3.0971792416984463,18,52.62287915235638,290.2325228057751,0.04465942900209507
6.048609598361875,3.2965808567566417,18,52.22761302311537,290.29276297497984,0.05066233537647776
1.8139736864813456,3.1410672074661328,18,51.832361999628716,290.3551665938608,0.056506570302320626
2.7645107216450517,3.2384893545824305,18,51.437194025980176,290.4196746181678,0.06198689575473806
3.3131294479748465,3.260302647688076,18,51.04246597726842,290.486179477811,0.06721187924635652
-4.809323766611006,3.4140229781308777,18,50.64750515252162,290.55474994910486,0.07204354429243358
0.4540980894980732,3.2398674946650305,18,50.25304207746542,290.625216395444,0.07647673610834285
0.8224788144600633,3.3802598671091566,18,49.85888610786954,290.69756809969016,0.08057019969495333
4.122388469859646,3.529446874268532,18,49.464879550577,290.77179386839265,0.08405148227284048
4.71081061472696,5.034141770763787,19,50.232730594136,69.38398860903668,0.11871243330330952
-3.054293486065898,4.500609871602617,19,50.555608147550146,69.44197689755154,0.1160483164494944
0.3669607272989819,4.356550537753414,19,50.87857426242928,69.49866108777456,0.11298811277661538
1.0150365963052042,4.119342453697942,19,51.20155571623965,69.55400574272663,0.1094987186819462
0.4148335686712525,3.934450135547424,19,51.52454082151432,69.60798588105807,0.10575965659098478
-1.44625963239063,3.907996765540709,19,51.847720280503616,69.66060828625903,0.10172172084067257
-1.2427809321540049,3.699722151656745,19,52.171331152318075,69.71188262559579,0.09743990717726624
6.041044125549082,3.6804788950316856,19,52.49456273135678,69.76165420318125,0.09300969852326521
3.227154513582384,3.6057508747917932,19,52.818248229301396,69.8100237874349,0.08833208203308623
-1.7404656059814427,3.5295368897421366,19,53.46562191295078,69.90223067411398,0.0779124913745975
-1.1575319688647083,3.609711911667096,19,53.789678881100244,69.94605697522705,0.0723229097834771
-4.6000878696367415,3.366830697828996,19,54.113583562006205,69.98826720270335,0.06574353753174196
-0.6900771693386463,3.728803712271632,19,54.43774936082625,70.02888109815959,0.05921707938413414
2.077143048975773,4.770622781496219,19,54.76149600902433,70.0677799566605,0.05400421292647743
-2.114882287316096,3.9083896145571657,19,55.085928707635745,70.10505826792253,0.04870435000138916
4.861966136105775,3.5448585698391115,19,55.41012606571022,70.14056882621408,0.04339427089227813
0.14862108849091438,3.5199990719307883,19,55.734431321702175,70.17431082711072,0.037539598070628635
0.5918656594569721,3.8500387394240487,19,56.05878259883175,70.20623543387953,0.031089917301257475
-0.3423619529700121,3.9259525326572966,19,56.383189933556785,70.23629984519036,0.02477487556408598
-0.4459611544019779,3.6984005146263184,19,56.70774700827164,70.26446612947564,0.018884461800951498
-2.550722516191556,3.618722516807853,19,57.032209128301886,70.29066577675201,0.013682316221576146
-4.356766552283034,3.852820525326204,19,57.35705230353415,70.31488568609085,0.009756952794806987
4.550273592302009,3.8103428715596404,19,57.68166586447319,70.33702783119986,-0.008842104995266156
5.040706985836199,3.7276755900611502,20,49.66955928575864,69.28026249841469,0.12241915867354262
-3.652587162482801,3.7206881903151015,20,49.99239245432835,69.34049741401007,0.12046411230463702
-2.66612959866179,3.905210069817638,20,50.314722724057376,69.3993586512535,0.11808653687973303
4.6143480943080775,4.672496153185684,20,50.637539638724974,69.45700661730544,0.11533271706160127
-1.7646440011749358,3.4517608912307503,20,50.96061912334718,69.51337547745212,0.11214309532757023
0.5620114761347775,3.4717898023054516,20,51.28384605227212,69.56842041010873,0.10857807282768987
-2.849821396486772,3.241740764869624,20,51.606638621280354,69.62202104419742,0.104782701946833
-1.567922092586017,3.2419937636311222,20,51.93022632534341,69.67435511411927,0.10067877160685015
3.645478172624167,3.5843540599694315,20,52.253517101142606,69.72521764466325,0.09632725300599318
3.2361809306583837,3.350773904961436,20,52.576880403416936,69.77464206570444,0.09188340973414784
-0.7050880411133673,3.1914480136937184,20,52.900576870064725,69.82263817360706,0.08707016627708501
-6.693179013915846,3.242902051519065,20,53.224341267231,69.86913540634488,0.08189935121687128
4.0231316772569015,2.987573842094035,20,53.547984958847685,69.91407737622463,0.07651833501052153
1.1384146762257978,3.0427380375811666,20,53.87189579523425,69.95748595316215,0.07080163680711983
1.5791700113662153,3.081513153095187,20,54.195931226625916,69.99930690279778,0.06401657357697657
3.0090374508926443,3.0858570439440114,20,54.519965504988406,70.0394894216529,0.05775372809982822
4.372097798751625,3.264002257004448,20,54.84428031809577,70.07803118416795,0.05271785211149062
1.6776054040728867,3.0167955812647977,20,55.16838566522022,70.11483679879389,0.047347714577198816
-1.9464744077179024,3.117528260885128,20,55.49277130104544,70.1499231037872,0.04197349541649216
-8.041088811491438,3.0679707293895215,20,55.81691432635169,70.18319341924308,0.035892834593875586
-0.03632917346982301,3.12961726674946,20,56.141550077234925,70.21467951874486,0.02943678927732778
0.007286908549760295,2.98555701295956,20,56.4658725067616,70.24425830832635,0.02321718637531449
-0.059679831697222616,3.051113500017782,20,56.79028537811033,70.27192325619242,0.017437420667088938
1.8413367360888908,3.082242320425776,20,57.115192904267104,70.29765623082105,0.012456332230837577
-4.0948843822111485,3.2398586695765634,20,57.439708373442926,70.32133662687616,0.00911172462672381
-0.8473139492498516,3.165804270791222,20,57.76451937163518,70.342963827957,-0.009154216062774837
1.1166471958986148,3.336156029783292,20,58.08900217898258,70.36244269970244,-0.012144971585987617
-0.023585242408895,3.487120329358532,20,58.41385774017187,70.37975845433411,-0.016654796350528682
-5.4782647163581535,3.373051403192957,20,58.73861598920354,70.39482427036732,-0.02214752100677533
-0.35832622418280674,3.3629186880406134,20,59.06351338089746,70.40758895058782,-0.02821350025677476
-4.759512870370312,4.575595101199129,21,50.92236543038752,69.50714236079337,0.112553816967783
-3.3030896378841046,4.519681235275928,21,51.245356941657725,69.56231100190513,0.10902534154464012
-0.4308582366273711,4.410721024730399,21,51.568632577321615,69.61615810685896,0.10525488199322361
-1.884413629271972,4.713363518336727,21,51.89188840956808,69.66860738063558,0.10117843617629263
5.83267882766196,3.8397948345860815,21,52.21504787836229,69.71962217747598,0.09685282734642327
1.566251280265124,4.145165289231287,21,52.53875969683678,69.76927581581242,0.09241978608070736
-4.653130273718132,4.455886526047382,21,52.862475200666246,69.81745320100899,0.087666568692677
-0.7283294299739527,3.921678432518228,21,53.186223359840795,69.86413004069831,0.08252638136291038
-5.505883897675368,3.905178069832224,21,53.50981132919263,69.90924990872197,0.07717343279324727
-1.4528861182696264,4.769152031470889,21,53.833674008864115,69.95284185143912,0.07155337027455522
-4.255906621148603,4.024318104481843,21,54.15752021260252,69.99483271879953,0.06482521142790403
5.0953942588389385,4.14292819422881,21,54.4816485857092,70.03522577403483,0.05842818482709694
6.900201004230524,4.141826911791164,21,54.805798327272605,70.07395128682235,0.05332767173718363
-4.831668708481881,4.029493079506558,21,55.1299657679249,70.11097208882768,0.047979518265206814
2.016750614634792,4.1635785407150365,21,55.77853887203322,70.17976348196423,0.03665366767464029
-0.2045348512023865,3.664397314761725,21,56.103092904374726,70.21146451975589,0.030190197450582924
7.350867409489687,4.273310315893768,21,56.42724195015344,70.24125613721563,0.023925886933039396
3.404152450442121,4.248503025787693,21,56.751727526724615,70.26916202339504,0.018084519141231443
-1.5636593197682678,4.320488445849849,21,57.07654073633951,70.29512839488642,0.012987291209292998
6.0808025295486905,4.860633287919963,21,57.40113018769707,70.31906102968831,0.00934246772384587
2.5319499559758243,4.0301496058770585,21,57.72570640392485,70.34092629766674,-0.008944629479701427
6.4831464285999525,4.459673755250261,21,58.05059082457785,70.36068930671107,-0.011682827580289441
-1.1444289848319706,3.7996958093854887,21,58.375540491832254,70.37827541140744,-0.016052779087312227
-4.766972167095607,4.264624785180335,22,51.217784017789,69.55773037427652,0.10933180486341046
-7.9267455982127775,4.788170710756899,22,51.54105183117205,69.61169452376643,0.10558154760256619
3.4374388025741887,3.9004170777152782,22,51.864624692682284,69.66431511890987,0.10152170313739191
-3.7292059781023488,4.956400568436228,22,52.1879779837405,69.71548135487164,0.09721555868141171
4.53605348042634,5.517408117978125,22,52.51152616443861,69.76523298433982,0.09279106961518521
0.0015268197218748134,3.797231202802437,22,52.835076538736715,69.8135119773907,0.08808410613011353
-9.854210745661463,3.8982210568588216,22,53.15865236374257,69.86029340241151,0.08297520808851248
-2.719280592280525,3.61971257926471,22,53.48246758171744,69.90557691709567,0.07763443639389447
0.2998252513278992,3.852733670515275,22,53.806366271821396,69.94930773242929,0.07203437193222186
-2.8842645599039485,3.70501395592856,22,54.130259001664704,69.99144122200613,0.06539627372943314
-1.4933772039537758,3.7215539607800654,22,54.45413624084449,70.03194297172213,0.05892048995717648
0.31910922249739593,3.607978337507705,22,54.77838621175611,70.07082402283011,0.05374941000050243
4.847237774265606,3.8682953367656543,22,55.10272622790431,70.10801057219231,0.04842673814578278
4.1885675806090665,4.357847930894078,22,55.42689619204752,70.14343556285989,0.04310340395124
1.0317242261579689,3.288501263322261,22,55.75120933752954,70.17709393859468,0.03719850658041133
-0.0717045804375723,3.702360074737707,22,56.07573492645479,70.20894869932687,0.03073803312093351
-4.6764694070636885,4.076118643281489,22,56.39999959261341,70.2389107869312,0.024440961286726248
-1.3090469254310853,3.429329800721705,22,56.72476041703546,70.26700314859862,0.018560551580613406
-2.8383063386813707,3.5263418035029086,22,57.04935499283447,70.29311862393718,0.013394651099123444
0.33072829168602724,3.451915338407464,22,57.373921190010655,70.3172210695267,0.009567930246622511
6.245368824118228,4.9766285712698615,22,57.698495467287046,70.33926222335973,-0.008851480109257834
-2.129731247778554,3.9082907268617695,22,58.023301702858326,70.35920149471035,-0.011383935876860422
1.1515986134142104,3.9346114860661454,22,58.348204831100226,70.37697140485973,-0.015640680224237438
2.955523759775941,3.781170497452605,22,58.672745038738526,70.39249106763008,-0.020993507199608567
5.994579906318508,3.6639377647556137,22,58.997969001065684,70.40574597192506,-0.02694868200680281
2.0208808958800293,4.222065876981281,22,59.32243428778512,70.41661424242973,-0.033371718101192015
8.160976670390786,3.666689232894091,22,59.64734174142458,70.42507262861278,-0.0404139831578881
-0.4128408194367712,3.7002671361624135,22,59.97230159144021,70.43103535460486,-0.04775255186252766
0.4442670422254836,3.668236615649785,22,60.29679636243338,70.43442443867912,-0.05547479469343464
5.014944292089585,3.8413645809757178,22,60.62190497619568,70.43517248469216,-0.06324157500859194
-4.37375607423722,3.1889748968429656,23,51.98722827351524,69.68400507921531,0.09993549982915509
-1.4665280061741963,3.0825956922749027,23,52.310723692292136,69.73464963308348,0.09552474175212346
-0.6657591372165509,3.1714907386819617,23,52.63415088724397,69.78382844039218,0.09106638765252958
5.362936952661231,3.1844487080909767,23,52.95789987499814,69.83157156809729,0.08616818881231458
4.379069990748908,3.087626208173832,23,53.28166190739357,69.87780248782704,0.08095560629378723
-3.9348241042319767,3.000167271903187,23,53.605297750037785,69.92247223261559,0.07553119321866357
-1.256075004595568,2.916594909346143,23,53.92925599266592,69.96561014074364,0.06962025746996
2.3704704817273528,3.0311747557693467,23,54.253111644280565,70.00712553187503,0.0628193723299009
0.9244552035358924,2.8833729725628836,23,54.57712199026232,70.04701711711871,0.056794502265217164
0.9048066231692132,2.8833549065644752,23,54.90163389544761,70.08528718186534,0.05177535017457694
-3.5566786743891736,2.854047017504686,23,55.22566150167451,70.12178245103762,0.04640746652726359
-1.4998618338716678,2.9873142295617385,23,55.54988291570611,70.15654314777274,0.04097197581165354
0.9380914965091376,2.91659991122642,23,55.87421422209922,70.18951767430845,0.034737340046254055
0.1950014933454101,2.8021137884622385,23,56.19878559728976,70.22067441914783,0.028312860079875674
-4.4965956876760895,2.8722765936882344,23,56.52320587677994,70.2499313319338,0.022165637603907794
-1.7132144023205298,2.9499965338920866,23,56.8478942534634,70.27727948678007,0.016479521396785983
0.010200575653527293,2.8825581312062347,23,57.17228434163342,70.3026237920533,0.011691170087755104
3.4640791475981247,2.9091961862270765,23,57.49687268177139,70.32595417209791,0.008840131471898398
0.2847085223936908,3.1405000812924886,23,57.82162166514143,70.34721250633557,-0.009517591176484538
-1.545334158558324,3.025672138573784,23,58.14651637141144,70.36634041571843,-0.012862237528814328
0.5523896455495501,3.1655218245360626,23,58.47077667662903,70.38324006742725,-0.017570014476263506
0.4626500671769319,3.1031534435758967,23,58.79603623867397,70.39793335546219,-0.0231736875894789
-2.7012626323268667,3.14643218085614,23,59.12094269193521,70.41029019380994,-0.029331275196480516
-3.76157736437874,3.101248704640207,23,59.44584479216854,70.4202625381612,-0.03601726935036035
0.5891379673691428,3.2074775847910537,23,59.77072793623881,70.42778206650236,-0.04315333803386652
5.9593674316718745,3.124092424434907,23,60.09556095108781,70.43277754176249,-0.050674808359113845
0.4632849312843607,3.0932682188816445,23,60.42048964535515,70.43517597932377,-0.05844475714631151
3.5022831112181665,3.071042451731265,23,60.74516468960121,70.43489853432416,-0.06622521372146487
1.992975373535444,3.0257918392521934,23,61.070079916220465,70.43186296273755,-0.07411975966868073
2.486327443630255,3.1465206296658343,23,61.395027613447894,70.42598171394164,-0.08196323189938517
4.852704836494795,5.080557498670613,24,49.25651118773911,69.20268134686589,0.12406812664823982
5.876764576902902,4.788859539764889,24,49.9013979134565,69.32499079597325,0.12108549957766956
-2.651130666876877,4.769504968248575,24,50.54713171810014,69.4423540082829,0.11613584417693709
-3.6509685061693133,4.512888228528242,24,51.19276813811632,69.55442560592972,0.109610796587933
-5.461430042884351,4.457470844963191,24,51.51616657641138,69.60852435424215,0.10587382567224327
5.229497108845598,4.096415621378457,24,51.8394093170131,69.66120644928323,0.10184056049317174
4.073253223004835,4.434080231142446,24,52.48560753536341,69.76225587677183,0.09314383083722458
1.013377222427305,4.533498986624041,24,52.80938666653118,69.81069440856335,0.08847319101296532
-2.5429509043104326,4.27385147679215,24,53.13331920568656,69.85765393685739,0.08338855169807341
2.109266792148904,4.328118676885636,24,53.456913275037,69.9030351144726,0.07806087426235192
2.0215799065797984,3.692396337118255,24,53.780960691286246,69.94691756324426,0.07247846444294218
-0.06794813964104704,3.5242719546323547,24,54.10474505112468,69.98917102342736,0.06593128437096213
-2.3813425228593146,3.641752230371648,24,54.4289734598259,70.02985315192663,0.05937804644846352
1.560842934113427,3.5323386375277384,24,54.752806988194436,70.06882367647732,0.05413292721562217
-0.9093990028169346,3.511544081000173,24,55.07728157974968,70.10616915305661,0.04883768759972334
5.379031730926641,3.679865035390402,24,55.401436302591435,70.14173872337257,0.04352803399362754
-0.7510791917151698,3.458843257962935,24,55.72566200109,70.17553792555147,0.03770020983120879
2.5918028190912006,4.329883432629647,24,56.05017716959082,70.20754546853199,0.031244863488978158
2.3037330484486085,3.9381716330320384,24,56.37437696901685,70.2376590808042,0.0249234805249476
-6.218385989763522,3.6858170920316975,24,56.69883075935326,70.26588744482503,0.019015374826478037
3.6193395203613234,3.778289345891879,24,57.0239210509816,70.2922091070466,0.01376847463734809
-3.790443696968637,4.3673292674023685,24,57.34846559294464,70.31647865360193,0.009786355845668549
0.16277178825768954,3.881478259056192,24,57.6730850065095,70.33869585056134,-0.008777530438727683
-3.7806293888762696,3.64068023255558,24,57.99770976157932,70.35880190999673,-0.011109506266671513
1.0277537305128848,2.8738737647666803,25,52.269522991050955,69.72926251675318,0.0961047052388138
-5.066257671704621,2.888965458451436,25,52.593256308152846,69.77868121692461,0.09164736358671213
3.2569346868088003,2.9055636238493125,25,52.9166972738207,69.82657579795044,0.0868131003366422
4.236084060462802,2.7831461412656755,25,53.24051526145495,69.87301626127785,0.08162994882077858
3.9416377947708963,2.779098969152658,25,53.56426879529024,69.91790737096068,0.07623519764342765
6.9699312881166335,2.7911441940773343,25,53.88802913842697,69.96122843473759,0.07046747885456625
-1.0222582070287185,2.7557474980052596,25,54.212121032363555,70.00298809944485,0.06366939471641625
3.610036968984979,2.6757392239627653,25,54.5360895846959,70.04309249745943,0.05747348522972613
-3.772382427591889,2.6618579024387623,25,54.86027829274178,70.08154824229361,0.05245520042122538
1.9462493997976784,2.7109811453283243,25,55.184390069301216,70.11828231870183,0.047082676538454805
-2.225733135184569,2.6739803084000293,25,55.508870936542905,70.15330465648455,0.04169262445651379
-1.2323849767659072,2.8218369361157833,25,55.83285049755036,70.18648251792561,0.03557392321718972
4.3543222654029,2.663177203281317,25,56.15739463239903,70.21788285981664,0.02912865269983685
2.708944592455055,2.737558817925429,25,56.48184888094418,70.24739484243801,0.02292788472906389
4.245542523917392,2.747803970242217,25,56.80667736051877,70.27501271530315,0.017168409409970036
0.9255403546360172,2.6463693615626025,25,57.131154246957465,70.30062713392635,0.012247990313508093
-0.07143279573374336,2.695666585856572,25,57.455998781509656,70.32424513259838,0.009037078667820301
2.1796983018022003,2.801357572021585,25,57.78048763347953,70.34576228872828,-0.009259315283337045
-4.2905515089993225,2.807478030451061,25,58.105421983792894,70.36517673224175,-0.012351402075466773
3.948079192847201,2.806380230461297,25,58.429880676667565,70.38237726170472,-0.0169126413357251
-1.0182672869406677,2.785160395209905,25,58.75502484040603,70.39736411070619,-0.022440718311490214
-3.811724772530933,2.9339826988947517,25,59.07965571681997,70.410018436534,-0.02852647073981688
-0.6540082813863867,3.013562317718745,25,59.40475248905,70.42031413895882,-0.035128591294090246
-3.2057489538789445,2.9606342238055805,25,59.72920130724308,70.4281503609688,-0.04222380673491594
-1.8539885541560177,2.8856493458567445,25,60.054316614254866,70.43348771907026,-0.04969176055115515
-2.0092316711680867,2.9606520408716674,25,60.37942274375676,70.43623314794905,-0.05746060385008506
-2.8628956754985047,2.9076256410673604,25,60.70396710193499,70.43631111623465,-0.06522396540561246
-4.790935828811814,3.0649651502459836,25,61.02901537393497,70.43364105435226,-0.07311555691360404
0.6121841898445328,3.09610168927402,25,61.35407207527666,70.42813497154248,-0.08098844819824746
-5.820671692094373,3.068109358028103,25,61.67882687971118,70.4197123127891,-0.08882980183218854
-1.0575089324274891,4.717640483417302,26,48.45524158172568,69.04411631893618,0.12747945688575965
7.643687905561006,4.806507041276639,26,48.77733166367293,69.1088689444532,0.1256259977888357
-4.277315013966902,4.702095205246013,26,49.099307070428466,69.17239188126997,0.12458605166463069
2.9340611221850432,4.782714097029473,26,49.421823377478674,69.23479465052051,0.12347223527262892
4.901913241667427,4.519694485910417,26,49.74408131821183,69.29590284600485,0.12201799649633441
14.672877669663816,4.478323737762139,26,50.06693026183585,69.35585663722222,0.11994451088371258
-1.749401234773313,4.141699389123453,26,50.389685991161386,69.41450626627321,0.11748615820303125
-1.2574107316381329,3.895896662480809,26,50.71248520767309,69.47185627078386,0.11461773329047678
0.9144423147940368,3.7072548279531374,26,51.035169827537956,69.52785755641861,0.11133667735985806
4.805273047627706,4.563258698064219,26,51.35856933775028,69.58262795661814,0.10770610538133907
5.741840583841474,3.6824068622850974,26,51.68160684758366,69.63595954047788,0.10384161204732215
1.9815002635860488,3.8118256675920916,26,52.005160109544285,69.68797187125918,0.09969211419402511
2.498081008776223,3.5579726503650018,26,52.32829974062496,69.73848954429899,0.09527288992420434
0.9784253363136052,3.7416309778840806,26,52.65200204848959,69.78763774262019,0.0908019507246465
-0.9122461187205604,3.4333394750585047,26,52.97531527463419,69.83524326320736,0.08589264028960944
-1.0170761775362192,3.4093412294525964,26,53.29937514574751,69.88144209342795,0.08066129716020279
-4.813019675815736,3.519750673248,26,53.62315272656209,69.9260543106965,0.07521930316467705
3.2349899919700063,3.4393512124366405,26,53.94693937314597,69.96909078703018,0.06924967596035843
-4.360896481078222,3.763256145150728,26,54.27096204272584,70.01054732359583,0.06245290552750852
-3.255777964813509,3.4190063351029045,26,54.59498145354875,70.05035760508015,0.056506192669990005
-4.676124522360084,3.3485297671816308,26,54.91913669405033,70.0885022764167,0.05149072004871828
2.043870501435134,3.4082247424974104,26,55.243448347217004,70.12494450241834,0.046117240881199346
-5.5242915990483805,3.2299231338088075,26,55.56781806424739,70.15963293396733,0.04065331642988633
-0.37458436671205264,3.2303695100319327,26,55.89202139584715,70.19250423301223,0.03437908644079319
0.20185699048860467,3.3463327083708383,26,56.21661221708425,70.22357069238049,0.02796265633411244
-1.51251607401221,3.283732518004632,26,56.54117616543343,70.25274570832397,0.021847984079045858
-4.6178987500245965,3.300165391706043,26,56.86563453624576,70.27997759387911,0.016207817780847296
-1.326389804299548,3.3201585268235254,26,57.19024424275465,70.30523970380665,0.011482425613694528
4.050362138478873,3.5780404737955847,26,57.515000518405635,70.32847897678799,0.00880235618371645
-1.5242874623775733,4.553201466156851,27,50.166936480417995,69.3742688116928,0.11923101936690703
-3.566845424994927,4.012905549499086,27,50.489971191182306,69.43256602442105,0.11663488933525709
-4.620486704167936,3.715546572491077,27,50.81223714305943,69.4894131204601,0.11366097147584912
0.7580843734221655,3.889112865382217,27,51.13560239190361,69.54511583030114,0.11024476223592114
1.0575500828305917,4.822637149100828,27,51.45845144094629,69.59936959669636,0.10655302296811234
0.1432023219934087,4.510823070515877,27,51.781778316411454,69.65231805610743,0.1025755577359349
-2.627702924191418,3.980516308208795,27,52.10519072142394,69.70386868577793,0.09835467750020357
-1.2704503593361447,3.5036264058774367,27,52.42874580207247,69.7540033826676,0.09391703675168343
6.89886720604684,3.4719784166455936,27,52.7523511522521,69.80267973786398,0.08932669847574909
6.0836263663289305,3.2480168398207585,27,53.07587605339502,69.84985038226728,0.084313369520609
3.2279171502715567,3.3889826358121624,27,53.39956062358528,69.89552068224168,0.07901148134660957
5.36018533031144,3.5679612711831385,27,53.723317468782476,69.93964633864599,0.07348473131797896
0.9524854030432298,4.148078159634003,27,54.04750425375949,69.98224079199753,0.06713846702716166
5.961043491085374,4.1334444591285315,27,54.37144235334088,70.02318053634052,0.06047507158064676
-3.866797836856891,3.4060305245843754,27,54.69559161467185,70.06248953608318,0.05498161694546837
5.485987638610916,3.295258372184265,27,55.01979052986806,70.10011029478193,0.04976647886519243
-3.4035681654726737,3.685309962447588,27,55.343987232026976,70.1359989747955,0.04447015231844424
1.6675500824742673,3.4167106700913816,27,55.66816882351417,70.17011524457257,0.03880346038678593
3.903225190471193,3.269654365526772,27,55.99236582004447,70.20242159546426,0.032352089705243746
-1.6734660354091166,3.218812114318561,27,56.31718313909014,70.23293035326721,0.026008668005698697
-1.8431059084479389,3.3826357123644364,27,56.641191865084494,70.26146458398752,0.020029668157470204
-6.4119182570584865,4.607741366763109,27,56.9660362482088,70.2881224299624,0.014632043767243507
0.8425988680687609,4.25395977595743,27,57.290900765639456,70.31278072841185,0.010329293682102506
-1.8759087918471529,3.4614049418991324,27,57.615203829435494,70.33534977714335,-0.008680794112339005
-3.1804299628799884,3.764075989437935,27,57.94019696634141,70.35586251882371,-0.01052735299816471
-2.6170156622085954,3.878923045645848,27,58.265031991220006,70.37420492706238,-0.014427005811714114
-4.548089017151082,4.267071908435736,27,58.58983226135757,70.39032806622889,-0.01956939558482865
-0.08625922757525224,4.221323610779709,27,58.914638831851065,70.40417382467257,-0.025361812539470525
-1.1682627637937482,4.226116502522459,27,59.23941672969666,70.41567774829717,-0.03166353040704274
-3.6405423043470817,4.1203305696302746,27,59.56408843574499,70.42477247595389,-0.03858767052262786
0.9426861105306986,2.982096517405165,28,59.76860735368494,289.57110437851327,-0.07740890214851075
-5.851775265122054,3.0027198609913923,28,59.443809740511035,289.5786508356029,-0.07368459315728738
0.31785989047153673,2.9429637503826678,28,59.11886198391595,289.5886525976979,-0.06970053561878559
0.5641583546025158,3.264608544746925,28,58.79406602551164,289.6010322848396,-0.06552906047352684
0.5694892258489312,2.717399454482733,28,58.4693783935806,289.61572369980325,-0.061115398296611015
2.4327331290606264,2.8031321705777232,28,58.144477745279424,289.6326803238967,-0.056523504107011145
-0.19391106168994768,2.7298043579827778,28,57.8199218837166,289.6518122998947,-0.05168835930762955
3.161778026607867,2.757572399840764,28,57.49510569558802,289.67309759683087,-0.046691337317646714
-5.6912952861173025,2.6528405945504363,28,57.17052017638626,289.69644998799737,-0.0413496672106891
1.1259402373869525,2.6870829766675044,28,56.84585996948043,289.72183791492995,-0.03586946052602916
4.441264199687535,2.7048123409031777,28,56.52129077749549,289.7491984774082,-0.030182617662562288
1.096475668134956,2.553389837599285,28,56.1967629369773,289.7784869808717,-0.0243223831544711
0.3314026376797564,2.6037480626288803,28,55.87228961057368,289.8096557337805,-0.017486988143720423
2.64576363757258,2.4177570875477605,28,55.54795864454655,289.84265088045987,-0.01062442010833641
2.66023659774337,2.459461166271164,28,55.22371114383035,289.87743463823875,-0.00454300549688628
1.5264793947976618,2.533626449043976,28,54.899476915450705,289.9139736234528,0.0021114052029464784
-1.2361917880025977,2.421764734769788,28,54.57528864876889,289.9522252217538,0.00825998925329417
-1.7882138664317888,2.690337476264335,28,54.251072606849604,289.9921611093843,0.014817721657995447
0.463341224387569,2.7705225121432933,28,53.927181653340035,290.03370019459095,0.021800776676961127
-5.837230279769923,2.57328895741244,28,53.603203201249826,290.0768597093372,0.027960184951933885
1.2356052911237796,2.7546335654217784,28,53.27955051996625,290.12155038025344,0.033704745803735774
0.4605182102309527,2.914916514975771,28,52.95583943584594,290.16779217776013,0.039198338160613425
2.7524769420051145,2.7824179672153218,28,52.63247074835173,290.2154960032885,0.044517654970377143
1.8413475764520977,2.7358977703791267,28,52.3086461077902,290.264751753937,0.049460070265317055
-5.929176706397628,2.8208687875039287,28,51.98544925161704,290.3153659520315,0.05430613867581011
-2.5413744898745643,2.834717317571584,28,51.66194777048725,290.3674560621584,0.05889682772932923
2.6964511077141053,3.0930893221636966,28,51.33886904717214,290.42087891139545,0.06331734452504115
-1.0519071416469143,3.2080122158584707,28,51.01575160807822,290.47568405969366,0.06756362988972682
-1.5492339385316682,3.0201273093915133,28,50.69274190291164,290.53182296210565,0.07151658356578686
-0.7063808822582293,3.078602406698104,28,50.36993548519013,290.589254750351,0.07523531635056162
-1.1377572237037776,4.3285517154640605,29,50.93924893769393,69.51110781126079,0.11236676034624275
0.9994541789992756,4.30195565311741,29,51.944742937996786,69.67811953935083,0.10048662591494614
-0.4617257098392231,3.7871063879636897,29,52.268215782365154,69.72895597127106,0.09612361655299838
-3.1680893300172928,3.8482160243977295,29,52.591525768730094,69.77831624179264,0.09167337554292296
4.080895051439095,3.83417377798276,29,52.914993132709036,69.8262219563209,0.08684084680829689
-1.9382181155100355,3.760009297062192,29,53.23888049299904,69.87267951551205,0.08165780901337624
0.7894380698000178,3.425827799927567,29,53.56276658737124,69.9175958072951,0.07626163522613653
-1.8476872676205431,3.4920841073906024,29,53.88656937019576,69.96092905794204,0.07049832373588605
-5.380083850431565,3.686163404126604,29,54.21056717858772,70.00268337604025,0.06370286007761133
7.048466339275559,3.568485838618612,29,54.534444814684925,70.0427839086271,0.05750200400364428
-1.2873436092968311,3.3916216846092646,29,54.85855580507353,70.08123842862345,0.052483423688308904
-6.219671905108348,3.374942631172168,29,55.18292251804038,70.11800909859582,0.04710658701591483
2.076182787193978,3.3598775386966837,29,55.5071900614927,70.15301617311418,0.041721163430497595
3.470520094508466,3.6051657095291207,29,55.83138286325136,70.18622380562282,0.03560225828642965
4.2154623673617815,3.3262600217034866,29,56.15603879754527,70.21764216596428,0.029154157650887486
-4.424426823166064,3.4490489426542217,29,56.480531257518656,70.24716455594873,0.022950118560807826
4.035057771589092,3.394082508184641,29,56.804872147684975,70.27474942554147,0.017195750492922022
1.265623168083836,3.2936046718913974,29,57.12967490127491,70.30039873258062,0.012264751309188223
2.204608904013154,3.449191928054167,29,57.454301021918475,70.32400991184771,0.009041902732773272
2.5540324417073474,3.4658770042793847,29,57.77896224423638,70.34554793856503,-0.009245985517004182
-0.7915076254954863,3.3926812867971194,29,58.10376236384916,70.36496393427512,-0.012328725992239404
1.2198723743077575,3.4245140398314446,29,58.42848061483564,70.38218761835319,-0.01688958638680954
-5.185118396686807,3.4763829348396724,29,58.753206277170285,70.3971653988663,-0.0224079840636913
-5.7085705278129995,3.4816956698975137,29,59.07821330391665,70.40984504425016,-0.028498693639765815
3.2278589348235824,3.6447879965453613,29,59.40305208532194,70.42014310500294,-0.0350923809890876
5.225482391490148,3.473641028245245,29,59.72787717566553,70.42799878739197,-0.042195019161158004
-0.992401780290384,3.774805442906312,29,60.05279756924377,70.43334292791782,-0.04965661293011631
-9.0909087837039,3.6857544393148447,29,60.37761286542181,70.43609814682526,-0.05741793316672428
1.8884827270593552,3.683930907061882,29,60.70258546405281,70.43618825915665,-0.06519122792560901
-2.459266271152248,3.812576293252852,29,61.027551199912025,70.43352981977995,-0.07308038117740949
6.237671471118343,4.768476173549887,30,49.11266849656976,69.17262945361496,0.1245531706156425
-4.921877186747828,4.002068452815191,30,49.43517993795653,69.23496553299752,0.123432938254494
3.8637068697163617,3.875580811427549,30,49.75744677895098,69.2960086485411,0.12195730228513804
-2.565542785905745,3.956501500275962,30,50.08006068117714,69.35585129924867,0.11986405021391297
0.6676726602111354,3.9713575743222,30,50.40305003017298,69.41447467218043,0.1173897666261283
-3.7715034823849534,3.763014353802432,30,50.725802428953855,69.47174614242289,0.11449937099748678
-1.5623063831441149,3.6960587778223526,30,51.048538591699675,69.5276849221945,0.11120406468970583
-5.8796748574963535,3.49645660995632,30,51.371677196347214,69.5823387643748,0.10756501510244958
1.8167761866357444,3.3352751203518904,30,51.69497736581214,69.63563998004668,0.10368436918330408
3.5566129316631936,3.1423183490212905,30,52.01852543767794,69.68757575763993,0.09952650532463933
5.420009016528387,3.1779367138120445,30,52.34159188702043,69.73800513199953,0.09510170057106773
-0.1606999837738437,3.0527311844483167,30,52.66510491109893,69.78704674526354,0.09061946024151772
-5.146457216432872,2.9722118653206926,30,52.98885323407676,69.83463632776984,0.08568683636935327
4.189236811859908,2.930805507994109,30,53.31257701609354,69.88070542378135,0.0804518025310736
3.2740963031407992,2.9099945805452987,30,53.63650984101678,69.92525592822679,0.07499413168143122
3.9697327510992384,2.9584653354918142,30,53.960465929463,69.96822929950315,0.06897285346173085
0.8173710361056785,2.8899587662845807,30,54.28425202291788,70.00956835875147,0.062189745300455165
-2.5612549187145683,2.962765316894052,30,54.60836059267518,70.0493008065871,0.05629979202727248
2.1033292711996485,3.1629650689153133,30,54.93247349378465,70.08734965141265,0.051279138105197616
3.623092612516946,2.7541013864940327,30,55.2567791357705,70.12369841924091,0.04590004181471187
7.481371552230308,2.7680288743843846,30,55.58105237903223,70.15828195170988,0.04041482321038084
0.7446150935468544,3.049901626852232,30,55.90548527466506,70.19107935170766,0.03410240266797223
-2.7760642519688976,2.849688502513894,30,56.22999250118768,70.22203793103589,0.027692976026418247
-4.207281475339648,2.752244598976019,30,56.55444963129029,70.25110167485633,0.021598877833082265
-9.297923049914397,3.049130298045729,30,56.878999763758,70.27823715490361,0.01598103238405187
2.4551590471486646,3.1552983079940464,30,57.20338130755835,70.30337533257547,0.011299724593645885
2.219860956542844,3.399614519068594,30,57.5281277963565,70.32650571495381,0.008743967833143046
2.7170131229619043,3.113591174453432,30,57.852793645236645,70.34754161628005,-0.009750752680354306
-4.147963335093837,3.058707003732639,30,58.17771288669729,70.36644831401138,-0.013270784234834725
-0.3406381489170201,3.1382639334547324,30,58.50227151465012,70.38313406537317,-0.018089460969258356
-0.3709034770711175,3.8333696582176398,31,55.15098768568701,70.11110265791929,0.04763619343375826
1.6248518760771131,3.4068067413019345,31,55.474570520178176,70.14618485511627,0.04228942107305833
-0.10412192306580123,3.549951339280715,31,55.79984191484864,70.17965513080297,0.036232342412238674
3.756834185114569,4.44057079065135,31,56.124185844979785,70.21119643579013,0.029775004806839832
-7.88599134556409,3.625080992254311,31,56.44882208067104,70.24088937232106,0.02352568321833458
-2.004639897302345,3.75993827317446,31,56.77312564392611,70.2686319332459,0.01771827731149602
0.9007604374537116,3.3444144480137346,31,57.09762406096026,70.29442327579015,0.01268579634627367
4.561739972505718,4.147571529405788,31,57.422475880237094,70.31822163592011,0.009197514588141005
-8.189129755817286,3.9534890429292684,31,57.74720141576496,70.33993817025103,-0.009045326263461955
1.82415501206408,3.5411077185598123,31,58.071776664036044,70.35952008228246,-0.01192920729845511
-2.5320495544401007,3.7774162370123454,31,58.39642591111159,70.37692540178053,-0.016375463573376322
3.415831443800593,4.1285506996368495,31,58.72139568977848,70.39210446464686,-0.021840517998482644
3.4959933325410537,3.646661209429887,31,59.04606485235353,70.40496651114698,-0.027874953615557658
3.7542804165308685,3.6394836247190483,31,59.37119718893384,70.41547556009755,-0.03441001083464175
-3.988992213842109,3.9227318652305225,31,59.69613673264658,70.42353996513324,-0.041494469069865536
0.8871065292912113,4.2305177527762,31,60.02087794658699,70.42909342995137,-0.048906976056472
1.3337529171568263,4.504782775106987,31,60.345633235691345,70.43206787811384,-0.05665289195395107
1.798116148678336,3.9366105705989,31,60.67058194168915,70.43238505336922,-0.06442181925049267
1.2984282732316177,3.879110994812754,31,60.9953727645095,70.42996306314583,-0.07230100764810915
2.8465218874869014,3.550407686579175,31,61.32019772071328,70.42471699587983,-0.08018803662339066
-2.441198727958127,3.454270293333686,31,61.64522176646404,70.41655184209324,-0.08801809999729501
3.2213579151642437,3.4580889969734576,31,61.97017071156829,70.40537908882979,-0.0959863819645902
-1.1687145854350145,3.853407078167398,31,62.294941250875894,70.39110748950841,-0.10414072992864383
6.589052153102951,4.062332190551719,31,62.61982862000922,70.37362165438842,-0.11248277262290143
-0.053913750516591384,4.729861116571689,31,62.94438977528283,70.3528401447999,-0.12087188782220748
2.9755982018702523,4.059277867006945,32,60.53128365025019,289.5680449993735,-0.08507968550970563
-4.3797272294918415,3.8050283750468017,32,60.20627565707385,289.5695086493726,-0.0820266785039459
0.04990610909243732,3.795285250014186,32,59.881461732212564,289.57359629322355,-0.0786197368024112
-3.601038527665644,3.4511744069658703,32,59.556572454383094,289.58023397914315,-0.07503385076183605
-1.530347177356845,3.5146711214143767,32,59.231618224214564,289.58935065202166,-0.07107279200804385
-2.130913911554869,3.507979170137118,32,58.90669335177785,289.6008748267058,-0.06701826693075191
-1.0731793059277104,3.5070036494058017,32,58.581993964290106,289.6147306344423,-0.06267797358719684
-4.321827106452603,3.2286006176341027,32,58.257348699592065,289.6308592605718,-0.0581164257101779
-5.260750398778648,3.234474601807064,32,57.93247369185833,289.64921625657024,-0.05341829650073569
0.945926739665533,3.324938939208712,32,57.607441597198466,289.66974362364215,-0.04844315285991986
-3.1410939705460703,3.318654759193472,32,57.28309359773419,289.6923278038128,-0.04325893791452678
-1.6612826188692098,3.4235024500705684,32,56.95834231892231,289.71698893219764,-0.03776770165612618
-0.8840612461614045,3.2540970096400583,32,56.63388850904104,289.7436242628678,-0.03219863830815299
-2.142297418275969,3.2835869193248417,32,56.30933585664094,289.7722160893287,-0.02637798115600652
5.770314022186593,3.0789304689099435,32,55.98491263863589,289.80269768884887,-0.019961941748939553
3.5644796664850387,3.1884601460336985,32,55.660800347704686,289.8350038257697,-0.01293671098994853
-2.2348968262972915,3.79341402909352,32,55.33638394561461,289.86915323888763,-0.006637391348305463
6.159900395740622,3.2499645263107064,32,55.012060600021094,289.9050651412354,-0.0004985380861645043
-3.512676946788305,3.107242370671708,32,54.687945931714424,289.9426852266901,0.006219621329452905
0.4941279343084266,3.1928269939443887,32,54.36378923769775,289.9820038397868,0.012448667143835478
-5.033954391803995,3.2320419202489385,32,54.03980142264844,290.02295854736326,0.01941855029156021
1.21990712171371,3.194988329717647,32,53.715785872953404,290.06553872544583,0.02592119120636736
-1.3285068444542447,3.8235914622880673,32,53.391771784756486,290.1097077330912,0.03174388237516161
1.4895368436006018,3.201265781415087,32,53.06809193148428,290.15538612522784,0.037332864482105516
1.6370457065775332,3.314670683572837,32,52.74452201205197,290.20257205670987,0.04270643019562928
2.154194610596483,3.5456916010908377,32,52.421060128497636,290.2512352153022,0.0477677057582807
3.1960859328172098,3.558053118260541,32,52.09763594193605,290.30135730090404,0.052630868152046005
6.064635369667814,3.58704221752062,32,51.77428844890554,290.35290474803037,0.05731554722490384
6.251204333794912,3.5688039871803183,32,51.45103088517417,290.4058486744171,0.06179940400712589
2.6016006100695463,3.645381819353752,32,51.12805595095089,290.46013048689537,0.06610556051588501
3.71201513570323,3.2516763935795905,33,59.68723824766699,289.5774943540488,-0.07652225461000259
1.906590008405864,2.901794549055385,33,59.36257019591928,289.5856126957777,-0.07268937750410362
-0.7447915037261716,2.7300223590219788,33,59.03755586645123,289.5961755086191,-0.06869094326355651
4.134677789156548,2.7859226545887323,33,58.71277371795272,289.60909794722613,-0.06445204852983862
-0.603480092324335,2.952817483568368,33,58.38770887237322,289.6243366164158,-0.05997608167535825
-1.8055824686729083,2.8979584836292385,33,58.06326697012058,289.64178402746927,-0.05534576756895796
3.014363717472538,2.8746050303260517,33,57.738394273551904,289.6614360541143,-0.05044788671843488
3.839491032943933,2.5905243472052413,33,57.413769919824716,289.683197245114,-0.045402379149557276
2.26310147909623,2.69834523929565,33,57.089172763402395,289.7070259473818,-0.0399531340541539
-2.2466274180632286,2.510560237831853,33,56.76492881174853,289.7328432324161,-0.03448392104910353
1.6152563541958915,2.566486310571205,33,56.44002486239566,289.7606833145253,-0.028731793116486236
3.050299130028616,2.465338906709964,33,56.115406212446565,289.79042137278725,-0.022713419290959456
-2.4106077859216155,3.3156415771911334,33,55.07046947701374,289.89867315652083,-0.001491918912703384
-4.4769941615555044,4.225669808847053,33,54.746464852100324,289.9359696002727,0.005146180416572542
-2.63299389351994,3.6733303690749786,33,53.774425216525145,290.05791240894473,0.02484990270204679
-8.559759772739014,4.087248645933199,33,53.45041191857477,290.1017946500451,0.030694663262070425
-2.8529183593029206,4.237575896785598,33,52.47942274590589,290.2425385044532,0.04688387026038464
5.272841676503,5.724404163497,33,52.155865313963226,290.29241781942994,0.05175959522232702
-7.012604365680724,4.604371602201336,33,50.540261111096115,290.56257902791305,0.07329846425237566
-3.162293812990268,4.533648297228292,33,50.217377372985275,290.62062061653273,0.07685525182543154
-1.0449361328810591,4.112929759703498,33,49.89489245745995,290.6798857915254,0.08021174015991948
-5.106071334677607,4.435280189932069,33,49.572586861200676,290.74039131028115,0.08316765432820164
-1.252986974781396,3.597692736239253,34,62.39618410492616,289.6153235287357,-0.10748191994037845
-0.6990864795349507,3.3225730715582436,34,62.0713310192317,289.6000479284893,-0.10075896169820173
2.0539657197970884,3.3487504284223037,34,61.74637804407472,289.58790672223256,-0.09547444872573745
-1.6086568248621995,3.261111247228764,34,61.42135689762048,289.57880356007325,-0.09176149942637431
0.5273262047201124,3.0602661375137816,34,61.09696317862086,289.5726551934385,-0.08961506266975813
0.10656024031226888,3.0495330468414896,34,60.77201673765754,289.5693476941556,-0.08715454808448267
-4.406505854685862,3.2536511447235577,34,60.44690545909563,289.56880800601283,-0.0843078999343366
-2.115644339810518,3.272387175575933,34,60.12193187273843,289.5709545167928,-0.08118690337387331
-5.812639619521215,3.3364471104073337,34,59.79715603420753,289.57570410375337,-0.07772295099983827
2.7820542786450195,2.9604429631570865,34,59.4723721054549,289.5829825517943,-0.07403364209493624
-0.7477957928182573,3.0212266934032543,34,59.14710859163312,289.59273438523985,-0.07005247923406838
0.4708564785756599,2.920426120640897,34,58.82254861028505,289.60485324903607,-0.06592031904076343
-1.133641089315017,3.0452081972191967,34,58.497615675369005,289.61931033163034,-0.061514083464986345
-0.15740110223819512,2.9106014698393183,34,58.172914513346825,289.6360178303649,-0.0569457698574096
1.0220020739604747,2.9608015044245577,34,57.848456361016034,289.65491062029145,-0.052152377930865135
-0.5111156936916618,2.8470278628409824,34,57.52349137678339,289.6759779265397,-0.04714245643979704
2.660587879439701,2.851381022841041,34,57.19867425930893,289.6991261894839,-0.041831715110251216
4.23034689322584,2.854457311497924,34,56.87450171288063,289.7242602168785,-0.03635377570606727
0.6885420509707679,2.760367372146044,34,56.549804788895976,289.75141951883194,-0.030689475592112648
0.5435574083141287,2.7858611838344443,34,56.2251446673812,289.78051372248945,-0.024843200877345768
-3.6851599666409336,2.7597718979167603,34,55.900788246090535,289.8114700256647,-0.018115162940724794
-1.3200768179119222,2.741686546978038,34,55.57652241616892,289.8442614568342,-0.011191711408815658
0.316602923198776,2.7416320800132024,34,55.25245677357086,289.87883247673875,-0.0050903035908012925
-0.03325456458164934,2.773470712439952,34,54.92785380932629,289.91522422882,0.001569269183124574
1.3037861544983067,2.7179798779472355,34,54.60394256460884,289.9532590839512,0.00773393827474538
1.0714500012444883,2.8182894678785764,34,54.279848505446395,289.9929986803049,0.014208105149146538
0.9515296711776328,2.925891741284852,34,53.95568767695786,290.0343952355545,0.021196952950580855
1.1617614958515707,2.9056355209303253,34,53.63175607714579,290.07737568257716,0.027445228472372053
2.8511762579815985,2.7896205510601626,34,53.30779614207325,290.12194005324227,0.03321330110351296
3.1021197533639486,2.9560615433321,34,52.98422759437628,290.16799670042303,0.038726868319235316
-0.5961462275168801,4.246541140717312,35,57.098502892099724,289.70698612420915,-0.04011347525128012
-1.1008609733470167,4.5402104941204025,35,56.773959924623696,289.73276515289695,-0.034639669926760375
1.985562546083362,4.752945912220223,35,56.4492496724716,289.76052835515486,-0.028896861666465053
-2.4195179913324267,4.0786929033638515,35,56.12479985356735,289.7901910755133,-0.022912571284556545
0.6602646694150862,3.7844920433481337,35,55.80056737866196,289.8217078288198,-0.015918646512300398
-1.9011967877777591,3.5221897153022526,35,55.47614935432106,289.85507419260887,-0.009224265609706173
-0.8849717055924915,4.765668439139732,35,55.15200047087271,289.8902012299351,-0.0031291368105055817
0.6856481785106125,4.385365095231657,35,54.8276445802073,289.9271002420837,0.003583427332088026
2.0144165553671582,3.935300312087617,35,54.50371837112807,289.965658927878,0.009628407386549399
0.6874152127196274,4.135862282427534,35,54.179658585640965,290.0059054805656,0.016359967152348706
-1.2521362389868258,4.175956491323533,35,53.85543130005433,290.04781138589686,0.023326438767734076
0.7957366704992129,3.47219369226194,35,53.53152531338905,290.09127870448106,0.029249141939863783
2.1708832354964205,3.7482468879875888,35,53.20821316590663,290.1362319607777,0.03494185855582595
-3.687417015036063,3.9525519329261183,35,52.88436718228007,290.1827966519681,0.04039965770297934
1.6790696757041952,4.558997931787019,35,52.56098346164546,290.2308004945009,0.04563437817388972
2.0398666047208875,4.316947089820674,35,51.59049020423435,290.38361739159643,0.05988828858213818
2.061399398675813,3.4070894035264185,36,61.33388602680245,289.5784590150116,-0.09114005707918298
-2.3867837713270497,3.257345636607703,36,61.008958785323756,289.5730634407798,-0.08898723992738854
-1.0300737223054528,3.4113280773216546,36,60.68428829005822,289.57049887941434,-0.08642107847013555
1.7203136066283142,3.286629119232792,36,60.35950238034223,289.57067535284733,-0.08351914125105406
-0.0253086289181154,2.9935737013705013,36,60.0343740032536,289.5735173742674,-0.08025143905262444
-2.5873679584671456,3.2401789100566436,36,59.70957219461582,289.57894167768904,-0.07677055488204294
-3.1950303599671024,3.0317743419750935,36,59.38479922699188,289.586874954555,-0.07296566154290851
-0.2327040496737348,2.8620417111362326,36,59.059913598085366,289.5972509141834,-0.0689703403852335
-1.152928467045967,2.946740704972494,36,58.73505738227818,289.6099983907625,-0.06475008089273823
-0.534241973185003,2.9634577205186217,36,58.41031685435792,289.6250478764616,-0.0602946677970578
4.33845798992647,3.0112852068329388,36,58.08555578774094,289.6423429874896,-0.05567246744619144
0.4995527325047624,3.0655000304445963,36,57.76073589275397,289.6618275777554,-0.05078847668908045
-1.661289432727772,2.767255865802316,36,57.43599428407399,289.68343678812545,-0.04575763187559689
8.270206940304941,2.8311120084554195,36,57.111504600919545,289.70710189015443,-0.040337300049462094
0.962457627896186,2.8427462944780286,36,56.78694733163288,289.7327928126772,-0.03486329483216012
-9.544367964339422,2.9456252115717345,36,56.46244977384281,289.7604501548668,-0.029132880878615403
0.5435796726535027,2.8094432034230685,36,56.13793885791194,289.7900324060268,-0.02319074212946119
1.4994236750325032,2.718046776184249,36,55.813235158236296,289.82151237378457,-0.016194011534279063
2.5388151521240148,2.9029130591307784,36,55.48923834905427,289.8547550312484,-0.009477432270803105
-3.64596041583688,2.9873204125943142,36,55.164884109992784,289.88982505389293,-0.003390185500431532
-1.11882048614626,3.022595365428641,36,54.84060667165407,289.9266379747696,0.0033280815072680805
1.3861166459342205,3.1833445015749406,36,54.51643385436511,289.9651509743949,0.009381989630815763
-0.7320261039611218,3.257405591196956,36,54.192535739313534,290.0053042789287,0.01608083984733706
5.293291976383659,3.587073417132019,36,53.868412425743436,290.04712438289465,0.023052540946184776
4.975093209781373,3.748102452271414,36,53.54473846107914,290.09048895480225,0.029012487811706084
-4.476739171376199,4.606804631591693,36,53.2207343732691,290.13546926593085,0.03472452735480249
4.327219567051868,4.27042387428464,36,52.8974384308931,290.18188756377634,0.04017861554850253
-0.8769787488570048,3.9540045531972567,36,52.573577209019824,290.22989598732437,0.04543554731737053
-5.01035373879383,4.257045430819767,36,52.249977267213204,290.27934566355367,0.05032730027852654
2.509881886849096,4.434723008114538,36,51.92662741447593,290.33020750238893,0.05514765145692002
-2.293491614572217,3.2316862322934496,37,60.22988101763896,289.57177111016983,-0.08225773616214781
3.541320073328852,3.267417598909676,37,59.90526028683678,289.57564368712053,-0.07887230507211127
3.2534220764662747,3.1561248830360698,37,59.58008710737304,289.5820805214481,-0.0753054590285335
4.543591025731434,3.0743103702727206,37,59.25506849485591,289.59099949120565,-0.07135593433729882
3.007440536660264,3.127255007196441,37,58.930268826917256,289.6023250695736,-0.06732087620841468
-1.5047486656377314,3.0072039568040307,37,58.60582672696608,289.6159798001047,-0.06300265463006707
-2.171057496879244,2.8811216310828174,37,58.280889861613524,289.63193765745547,-0.058453792542011294
1.8870977884982807,2.9455329551878373,37,57.95600904040975,289.65011557284345,-0.05376521104429717
-1.6897402071523182,2.784352841604236,37,57.631473442672345,289.67043533670693,-0.048809268360763026
5.238189296533005,2.934417635478804,37,57.30658454590365,289.69288529546856,-0.04364981612131069
-6.048671467930976,2.9761009621147907,37,56.98191873842331,289.7173738335635,-0.038159810587129986
-0.5245775164564107,2.951960046463312,37,56.65764752150585,289.74383148479365,-0.032615758203306915
3.8760981068508613,3.02806772910155,37,56.33296206461792,289.77227584282133,-0.02680586224474225
0.036617563986652606,3.0317318950480443,37,56.00849153980215,289.80260707313164,-0.02047385950571154
1.7944445695899542,2.7705126675424454,37,55.68413947373754,289.83478672282484,-0.013423868951402278
-1.1441579699447175,2.8481954823955427,37,55.35994123413625,289.8687663171942,-0.007059991508800448
3.862055564751084,3.0755505258686404,37,55.03571677505192,289.90452280686225,-0.0008240891605293297
0.1581145408171163,2.997741523922448,37,54.711466505806634,289.9420174023618,0.005788450392083764
1.8323471051676985,3.078702037928786,37,54.387517489107196,289.9811725650368,0.01194824080264397
-2.6334424530842413,2.9259419054902387,37,54.06340050616328,290.02200797442123,0.018902208536735274
-0.5068088795109545,3.2647912939994357,37,53.73946081184042,290.0644455629153,0.02548950930779622
-5.4934804979669885,3.0614451894220718,37,53.41565053571214,290.10845622538346,0.03131181245669643
-5.089590865387193,3.2296969837410314,37,53.09162656818202,290.15405545676106,0.03693587846857873
-0.2831964168038089,3.543216332786429,37,52.767964359053146,290.2011307719264,0.0423270943410639
-0.006325410843848726,3.3921619832659196,37,52.444786371607364,290.24962926107474,0.04741403950557326
-7.344477627059537,4.822335663548384,37,52.12131997448988,290.2996375607445,0.052283046385047036
-4.542112184732562,3.5822712146252327,37,51.79801353698763,290.3510604051587,0.057001313946114726
6.176436653835302,4.100074214205127,37,51.47483671779428,290.4038749552128,0.06148271018496192
-0.867878511167525,3.5343351072373634,37,51.15149202842082,290.4581053585218,0.06580485054380099
-4.5173750595615125,4.168296560418188,37,50.828588625580046,290.5136240036377,0.06988748908881018
-2.3952450979026123,4.206011247306901,38,56.71442335932171,289.7392240248713,-0.03360779746748009
1.1180843228565178,5.02743239451354,38,56.38988638623808,289.76731538626683,-0.027832163202513915
4.124708030534581,3.7856000342464142,38,56.065378535559255,289.79731785991015,-0.021646275796544177
4.941632368173054,5.136605789656349,38,55.741080060976934,289.82916781809087,-0.014633245242080215
8.089802704408724,4.158449063825804,38,55.41643002373695,289.8628785313097,-0.008092465172961718
-7.2227021025105715,3.555612199084686,38,55.092475209757566,289.89829727184036,-0.0019251821808678714
-0.6286323761621062,3.452130822293741,38,54.76798794820643,289.93551741784086,0.004742387007468756
2.2002958683087845,3.56052499595537,38,54.444128779878596,289.97436730307754,0.010801190293525938
0.4320625552392285,3.6041560765294136,38,54.1200905022155,290.0149039856019,0.01766098936864228
4.552767530672068,3.4441974398212207,38,53.79612456010874,290.05706208999146,0.024451684263548136
-3.8101943721545584,3.4917630628600733,38,53.47240484490568,290.1007832912213,0.030304722769738484
-2.0957117626820305,3.5525760233033123,38,53.14860477579053,290.14607852841306,0.035965409209547314
-6.2088541864110365,3.9658409733922255,38,52.824889530159616,290.1928940198225,0.04139308666600051
-1.857804867560444,4.7714840124645965,38,52.501304052606194,290.24119235214215,0.0465528001525993
5.138731377414314,3.7492191412566034,38,52.17793610301742,290.2909298404342,0.0514187274285711
-3.1932885883312823,4.8042694576115235,38,51.85458873598142,290.3421081279316,0.05618936228034956
0.8604826301521931,4.7185887835605165,38,50.8852798401019,290.50392515794886,0.06919715770099853
-0.2051760643912914,4.800889086058391,38,50.23942138061359,290.6185008660392,0.07662179309842627
-4.260455187297848,4.892782351131368,38,49.91665810833685,290.6777180224408,0.07999704660210838
1.406130279930178,3.3741266395470637,39,61.087383351239396,289.5747971190852,-0.08954722527296229
-1.2106831919230243,3.3165613777080285,39,60.76262948407477,289.5715504746839,-0.08707607939934323
-2.3508759109945108,3.238743885421775,39,60.437779283765856,289.57106634421933,-0.08423341104259062
-3.827063649858468,3.2047345024606932,39,60.11277485269015,289.5732655272392,-0.08109335095935684
2.299033019656336,3.2514150360573995,39,59.78765474945035,289.57807248662743,-0.07761978849771586
3.0731430473948804,3.2297724303713022,39,59.46293766296281,289.58540119582267,-0.07391931444732275
-2.1770357594582235,3.1648588553512744,39,59.13806295908271,289.5951899237655,-0.06994092603306992
3.2001260113886385,3.052730264682274,39,58.81331947388771,289.60736200054856,-0.06579477206298694
1.357710685600338,3.11110081108341,39,58.48888032183582,289.62184102276854,-0.061391660887892475
2.065478573626484,3.1438694000367664,39,58.16378120158532,289.63861141761686,-0.05681114087885845
-3.031492818549675,3.204280216604774,39,57.83899757074567,289.65756679100787,-0.05200353953272021
2.7678304668263265,3.063972585628308,39,57.514245349536,289.67866313281974,-0.046996565862624656
0.9780077418191128,3.146520754728089,39,57.189624911189185,289.70183776458765,-0.041677025749401735
-1.6603222803654638,3.1044042152556703,39,56.86512166742722,289.7270371704538,-0.03619535883397563
1.2886667312888929,3.124524040838852,39,56.54052825593558,289.7542272540342,-0.030524611219142895
-2.4308484285100715,2.9342029431552605,39,56.21602354981193,289.7833452263817,-0.024676041296769854
-4.240350159592447,2.9579575543445182,39,55.89161766681895,289.8143427208853,-0.017912752609077952
-4.4726028482516025,2.9888034374804824,39,55.56710001884,289.8471960878957,-0.011003694471244422
-3.9534636885252286,3.0560420909251436,39,55.24323386363819,289.8817815381052,-0.0049164808899051305
0.8066928065284709,3.1287460563080245,39,54.918741702871934,289.9181950131893,0.0017430953481621277
3.2954481623944574,3.2336301968906653,39,54.59458173219516,289.9562927992029,0.00790498380465334
-4.65344591888363,3.1647176207909444,39,54.27058907359717,289.9960533342745,0.014403904780408658
-1.0964163480451379,3.1448238022622284,39,53.94661018299821,290.0374586230247,0.021385014613043672
3.1263344068467047,3.3645388608922486,39,53.622722415752065,290.08046401134527,0.02760833412932151
6.513203862909753,3.1512397267005414,39,53.29876879737953,290.12505755203813,0.033370425966119575
4.642614686415258,3.0320146892156683,39,52.975249024741856,290.1711365540778,0.03887532021720339
2.693969772171545,3.2752620733892215,39,52.65169621683884,290.2187347065391,0.044203272582175414
-2.1712167450469257,3.4162252763407097,39,52.3279355593595,290.26785065451327,0.0491600282737291
4.7941029672648465,3.5712099267118247,39,52.00473419527992,290.31833805450674,0.054012176012163904
-0.5486471459249519,3.475655731915893,39,51.6812113447439,290.3703064239382,0.058612783254246945
-0.7335487693886678,3.1592391250482583,40,57.38677620991825,289.68838924453763,-0.044967044045808716
-2.5232635009108986,3.075841753602917,40,57.06204112595071,289.71237011227964,-0.039490988302363465
-0.8319246840581441,3.11752495326108,40,56.737500273221855,289.73835076845205,-0.03400901315752644
4.965168870932837,3.2538120276308735,40,56.41320030052248,289.7662743907129,-0.028251001943712568
-2.853082208397684,3.064562129516467,40,56.088527881785105,289.79614794879694,-0.022141275206167856
2.6321359628751098,2.901198165781558,40,55.764042802828385,289.8278765254645,-0.01512775529565109
0.9829154652255504,3.081900603684708,40,55.439777700390536,289.86141028678315,-0.008529984428137138
-1.292917497261879,2.9527870972063166,40,55.11547158856758,289.896733398046,-0.0023867342863280534
2.7809137901648318,2.918795782458315,40,54.79139315966293,289.93377549651836,0.004294501110394631
3.799049541495272,3.039022732743544,40,54.46740589353592,289.9725117176508,0.010340096755890715
-0.7014451341203893,3.5936297611369907,40,54.14337553101952,290.0129213916547,0.017151219459346074
-0.0388061982848131,3.919184246069479,40,53.81940811257003,290.05495628569,0.024023318691769317
2.1276721386584625,3.669287339748717,40,53.495485041166745,290.09858456834337,0.029893678994677708
-4.522058213494153,3.5628182851580465,40,53.171737116422996,290.1437549494632,0.03556825014393225
-3.305484207532528,3.3742933922480454,40,52.847912627549206,290.1904710751275,0.04101114098209372
5.237318938145172,3.3359763127893363,40,52.52455733380641,290.2386219733121,0.046198430754251806
-1.3654351246500092,3.2711103036735034,40,52.20096563040554,290.28828281618445,0.0510646849202329
1.837551458008132,3.6493200238732726,40,51.87754410461877,290.3393645320699,0.05586114014569545
-10.186986448101068,3.74593058485586,40,51.55427765947754,290.39184130477247,0.06039306757903971
0.8026574822066147,3.604457619279133,40,51.231316560402526,290.4456607836658,0.06474247010169723
-1.7337561023595631,3.7483271399587053,40,50.90804034598004,290.50090247249904,0.06891385439789166
3.925046734807527,3.839898833818965,40,50.585264494049966,290.55740289479326,0.07278027739002303
-3.720787606567536,3.936120960005825,40,50.26242233593584,290.6152365069924,0.07638094585667565
-2.5081177478852124,3.753246335336918,40,49.93985469287971,290.67431986719623,0.07976579008969943
-2.522347717193039,4.231221340406388,40,49.61727768705353,290.7346831133408,0.08281743593256446
0.20997392853093924,4.314964515058477,40,49.294805725430145,290.79628483489734,0.08545086400409044
6.4667409005022956,4.312771009342178,40,48.9725843749326,290.85907651822737,0.08806504524844842
8.369019342521938,4.370678044063303,40,48.65045262382373,290.92306972349013,0.0909433108164857
-0.133941887665259,4.540775965024031,40,48.32862079711333,290.98820335721973,0.09491524968283407
5.331840809790223,4.563686580661765,40,48.00631208086037,291.0546191832161,0.10037430981033793
-4.814786860106506,2.9769955588432486,41,59.02272288620141,289.6003046507596,-0.06850425164223063
2.2912087147518023,2.8479244719223167,41,58.69788915837522,289.6133027851148,-0.06425150143907818
-0.03038804536073663,2.7653406681346966,41,58.37310146275436,289.6285992117705,-0.059768846442862844
4.588891414920943,2.7040694637588683,41,58.04849697330966,289.6461237039601,-0.05512750945392138
2.7379598379064127,2.8930152276703613,41,57.72346804833264,289.6658527921447,-0.05021871541509095
0.6575595243166154,2.704928996193196,41,57.39887572305188,289.6876779513173,-0.04516248992708797
0.17587467849017485,2.94193135121207,41,57.074395416574404,289.71156197018195,-0.03970018411120049
-0.6998828796139118,2.731560563277881,41,56.74969779530547,289.73747870376405,-0.03422058295658369
-2.39923517401338,2.5877261303665366,41,56.42525887007068,289.7653406077228,-0.028467282299806378
0.9726466704744142,2.6550507666469283,41,56.10075696869885,289.7951264372078,-0.02240194217700181
-1.5359651128811167,2.6807660680876078,41,55.776287825748646,289.8267825665389,-0.015392276869113495
2.221935054258398,2.6765239180461213,41,55.45207681745141,289.8602413233826,-0.008763002024868263
1.7267981273580668,2.696835626580178,41,55.12774059223543,289.8954997663331,-0.0026376560135050126
-0.2534551629088723,2.631668539047621,41,54.80348959439472,289.9324956896686,0.004061387515751988
-3.475422761745956,2.8005193304125315,41,54.47947742834019,289.9711709704893,0.010102925344545934
-0.045392982311634335,2.722232603069651,41,54.155338639201794,290.0115319135353,0.01688989973946407
-1.552765765039311,2.7112953196606617,41,53.83146914976575,290.053493215912,0.02379943888472784
-0.10515010346724707,2.7298761329624184,41,53.507557282364786,290.0970600640989,0.029678171784284398
-0.8458119105235754,2.753604873837371,41,53.18383305064728,290.14216835550087,0.03536099654660036
-1.846311028725564,2.766708812771191,41,52.86033992842693,290.1887782474227,0.040802915526968526
-1.1179327228617209,2.993181594824238,41,52.53647664955162,290.23694780853384,0.04601337755906013
1.532419081528173,2.9546146030783484,41,52.212938612726184,290.28654558302884,0.05088436078022324
1.0319587342097063,3.055761878315318,41,51.88972769187949,290.33753967363975,0.055683812189547786
3.977178506376428,2.9901424761846886,41,51.56648879642174,290.3899580577616,0.06022149479823384
-4.164239007340529,3.185263626697371,41,51.24360858239288,290.4437109087809,0.06457671921724786
-1.3442263382090214,3.1490486764655516,41,50.920293014212895,290.4989069209305,0.06875839015122118
5.2106479030914175,3.2447150335862625,41,50.5974286079806,290.5553716511247,0.07263705950291238
-4.573726626002665,3.1522517852765577,41,50.274407152289285,290.61318754102484,0.07625244606322783
1.319769417620556,3.2823552300654306,41,49.951739941871566,290.67224069943813,0.0796416962955216
-0.5561971885824841,3.3911517635427386,41,49.62960393632807,290.7324731432426,0.08270857806098922
-3.3177454717797863,4.095391700332228,42,60.614075007821434,289.5722807045538,-0.08581667978309042
-3.4024021828735336,3.833089501239496,42,60.28905867761983,289.5730211321897,-0.08283925695676084
-1.6981766913955445,3.6132937744669937,42,59.96400118953826,289.57641043755183,-0.07949336726048654
5.986353212965683,3.5091354193365194,42,59.63918584612547,289.58236635164866,-0.07598211279549125
1.1094840842633584,3.3617603755187613,42,59.31439425500226,289.590816404534,-0.07209034254781635
1.5139841885293397,3.239701922769516,42,58.989479498619616,289.60169551397684,-0.06808117494917974
-7.921748141524651,3.7432710551811152,42,58.66492260758303,289.6149181344975,-0.06380676433842297
-2.496659327483648,3.28893164363937,42,58.33979591662249,289.63046035661444,-0.05929623078914611
3.0535104604086234,3.874537690649201,42,58.015318866402744,289.64820199596227,-0.05463864653098699
-1.8360138407105653,3.044167101907387,42,57.690456114009145,289.66813849023634,-0.0497119243051392
4.010221901976468,3.124822022218095,42,57.36580396726257,289.69017912688605,-0.04462665769986766
3.4594625204947715,3.1037000114049444,42,57.041452164157256,289.71425943857446,-0.03914672370941337
-3.983562739669942,3.1428557488323827,42,56.716791607792864,289.7403735831182,-0.03364899907362937
-0.6485457797529803,3.4572732021258306,42,56.39217063564394,289.76844705343905,-0.02787323558795559
-0.9336089268278832,4.0288562189576576,42,56.06793568948142,289.79839919474307,-0.02170104952835525
3.375015826334524,3.1945655477700585,42,55.74342625621418,289.83024513678316,-0.01468368360327671
0.20033719405533013,3.0789037020175183,42,55.4190145749935,289.86390685373317,-0.008140589801364416
2.044387620107087,3.0778872919363565,42,55.09462968413865,289.89934941995693,-0.0019670525114999027
1.1824429428147931,3.1844857143661813,42,54.77058574673394,289.9364960200661,0.0046923717183642456
-2.6828669485639125,3.1358053608021437,42,54.44653227342886,289.9753463516039,0.01075313978733305
2.352402596973401,3.529187981370212,42,54.12280105801325,290.0158219815655,0.017601574169508593
5.2915024812918015,3.3190289669871667,42,53.79846440895132,290.0580062696552,0.024408695072116553
-2.2051553831987807,3.620813782544611,42,53.47471416549675,290.1017110101316,0.030263652017567717
-5.712223751729497,3.423396250579992,42,53.15085963953845,290.146993894513,0.035926630426665794
7.074945276527412,3.4474635298879384,42,52.82696782155932,290.1938158886097,0.04135908310001421
0.3995880453728083,3.769381724703149,42,52.50357140910479,290.2420673457546,0.04651933138751228
-7.722690054072242,3.723926590295602,42,52.180379882141544,290.2917585936799,0.05138115717932538
-3.3739978602429663,3.721765616450473,42,51.85662476467728,290.34298315512245,0.05616150538039999
1.2860078386427731,3.6804583836514655,42,51.53358239094496,290.3955121590085,0.060679361351520654
1.259000729958148,3.6903526299001874,42,51.21040042045866,290.44945554379484,0.06502036269689423

